Quantifying uncertainty in the numerical integration of evolution equations based on Bayesian isotonic regression

This paper presents a new Bayesian framework for quantifying discretization errors in numerical solutions of ordinary differential equations. By modelling the errors as random variables, we impose a monotonicity constraint on the variances, referred to as discretization error variances. The key to our approach is the use of a shrinkage prior for the variances coupled with variable transformations. This methodology extends existing Bayesian isotonic regression techniques to tackle the challenge of estimating the variances of a normal distribution. An additional key feature is the use of a Gaussian mixture model for the $\log$-$\chi^2_1$ distribution, enabling the development of an efficient Gibbs sampling algorithm for the corresponding posterior.

==> FN/err_iso_r.dat <==
5.0 0.0236736152793397
5.2 0.0236736152793397
5.4 0.0236736152793397
5.6 0.03375600235097906
5.8 0.03375600235097906
6.0 0.05639874952579317
6.2 0.05639874952579317
6.4 0.05639874952579317
6.6 0.05639874952579317
6.8 0.05639874952579317
7.0 0.05639874952579317
7.2 0.05639874952579317
7.4 0.05639874952579317
7.6 0.05639874952579317
7.8 0.05639874952579317
8.0 0.05639874952579317
8.2 0.05639874952579317
8.4 0.05639874952579317
8.6 0.05639874952579317
8.8 0.05639874952579317
9.0 0.05639874952579317
9.2 0.05639874952579317
9.4 0.05639874952579317
9.6 0.05639874952579317
9.8 0.05639874952579317
10.0 0.1069393404549714
10.2 0.1069393404549714
10.4 0.1069393404549714
10.6 0.1069393404549714
10.8 0.1069393404549714
11.0 0.1069393404549714
11.2 0.1069393404549714
11.4 0.1069393404549714
11.6 0.1069393404549714
11.8 0.1069393404549714
12.0 0.1069393404549714
12.2 0.1069393404549714
12.4 0.1069393404549714
12.6 0.1069393404549714
12.8 0.1069393404549714
13.0 0.1069393404549714
13.2 0.1069393404549714
13.4 0.1069393404549714
13.6 0.1069393404549714
13.8 0.1069393404549714
14.0 0.1069393404549714
14.2 0.1069393404549714
14.4 0.1069393404549714
14.6 0.1069393404549714
14.8 0.1069393404549714
15.0 0.1069393404549714
15.2 0.16975521489768608
15.4 0.16975521489768608
15.6 0.16975521489768608
15.8 0.16975521489768608
16.0 0.16975521489768608
16.2 0.16975521489768608
16.4 0.16975521489768608
16.6 0.16975521489768608
16.8 0.16975521489768608
17.0 0.16975521489768608
17.2 0.16975521489768608
17.4 0.16975521489768608
17.6 0.16975521489768608
17.8 0.16975521489768608
18.0 0.16975521489768608
18.2 0.16975521489768608
18.4 0.16975521489768608
18.6 0.16975521489768608
18.8 0.16975521489768608
19.0 0.16975521489768608
19.2 0.18155390073865457
19.4 0.18155390073865457
19.6 0.18155390073865457
19.8 0.18155390073865457
20.0 0.18155390073865457
20.2 0.18155390073865457
20.4 0.18155390073865457
20.6 0.18155390073865457
20.8 0.18155390073865457
21.0 0.18155390073865457
21.2 0.18155390073865457
21.4 0.18155390073865457
21.6 0.18155390073865457
21.8 0.18155390073865457
22.0 0.18155390073865457
22.2 0.18155390073865457
22.4 0.18155390073865457
22.6 0.18155390073865457
22.8 0.18155390073865457
23.0 0.18155390073865457
23.2 0.18155390073865457
23.4 0.18155390073865457
23.6 0.18155390073865457
23.8 0.18155390073865457
24.0 0.18155390073865457
24.2 0.219590772286737
24.4 0.2787925394077463
24.6 0.2787925394077463
24.8 0.2787925394077463
25.0 0.2787925394077463
25.2 0.2787925394077463
25.4 0.2787925394077463
25.6 0.2787925394077463
25.8 0.2787925394077463
26.0 0.2787925394077463
26.2 0.2787925394077463
26.4 0.2787925394077463
26.6 0.2787925394077463
26.8 0.2787925394077463
27.0 0.2787925394077463
27.2 0.2787925394077463
27.4 0.2787925394077463
27.6 0.2787925394077463
27.8 0.2787925394077463
28.0 0.2787925394077463
28.2 0.28439517274660925
28.4 0.28439517274660925
28.6 0.28439517274660925
28.8 0.28439517274660925
29.0 0.28439517274660925
29.2 0.28439517274660925
29.4 0.28439517274660925
29.6 0.28439517274660925
29.8 0.28439517274660925
30.0 0.28439517274660925
30.2 0.28439517274660925
30.4 0.28439517274660925
30.6 0.28439517274660925
30.8 0.28439517274660925
31.0 0.28439517274660925
31.2 0.28439517274660925
31.4 0.28439517274660925
31.6 0.28439517274660925
31.8 0.28439517274660925
32.0 0.28439517274660925
32.2 0.28439517274660925
32.4 0.28439517274660925
32.6 0.28439517274660925
32.8 0.28439517274660925
33.0 0.28439517274660925
33.2 0.28439517274660925
33.4 0.3833736584276787
33.6 0.3833736584276787
33.8 0.3833736584276787
34.0 0.3833736584276787
34.2 0.3833736584276787
34.4 0.3833736584276787
34.6 0.3833736584276787
34.8 0.3833736584276787
35.0 0.3833736584276787
35.2 0.3833736584276787
35.4 0.3833736584276787
35.6 0.3833736584276787
35.8 0.3833736584276787
36.0 0.3833736584276787
36.2 0.3833736584276787
36.4 0.3833736584276787
36.6 0.3833736584276787
36.8 0.3833736584276787
37.0 0.3833736584276787
37.2 0.3833736584276787
37.4 0.3833736584276787
37.6 0.3833736584276787
37.8 0.3833736584276787
38.0 0.3833736584276787
38.2 0.3833736584276787
38.4 0.3833736584276787
38.6 0.3833736584276787
38.8 0.3833736584276787
39.0 0.3833736584276787
39.2 0.3833736584276787
39.4 0.3833736584276787
39.6 0.3833736584276787
39.8 0.3833736584276787
40.0 0.3833736584276787
40.2 0.3833736584276787
40.4 0.3833736584276787
40.6 0.3833736584276787
40.8 0.3833736584276787
41.0 0.3833736584276787
41.2 0.3833736584276787
41.4 0.3833736584276787
41.6 0.3833736584276787
41.8 0.3833736584276787
42.0 0.3833736584276787
42.2 0.3833736584276787
42.4 0.47219289550877713
42.6 0.47219289550877713
42.8 0.47219289550877713
43.0 0.47219289550877713
43.2 0.47219289550877713
43.4 0.47219289550877713
43.6 0.47219289550877713
43.8 0.47219289550877713
44.0 0.47219289550877713
44.2 0.47219289550877713
44.4 0.47219289550877713
44.6 0.47219289550877713
44.8 0.47219289550877713
45.0 0.47219289550877713
45.2 0.47219289550877713
45.4 0.47219289550877713
45.6 0.47219289550877713
45.8 0.47219289550877713
46.0 0.47219289550877713
46.2 0.47219289550877713
46.4 0.47454477761672426
46.6 0.49910223428143935
46.8 0.49910223428143935
47.0 0.49910223428143935
47.2 0.49910223428143935
47.4 0.49910223428143935
47.6 0.49910223428143935
47.8 0.49910223428143935
48.0 0.49910223428143935
48.2 0.49910223428143935
48.4 0.49910223428143935
48.6 0.49910223428143935
48.8 0.49910223428143935
49.0 0.49910223428143935
49.2 0.49910223428143935
49.4 0.49910223428143935
49.6 0.49910223428143935
49.8 0.49910223428143935
50.0 0.49910223428143935


==> FN/err_iso_v.dat <==
5.0 0.07154880246572048
5.2 0.07154880246572048
5.4 0.07154880246572048
5.6 0.17865045707453459
5.8 0.17865045707453459
6.0 0.17865045707453459
6.2 0.17865045707453459
6.4 0.17865045707453459
6.6 0.17865045707453459
6.8 0.17865045707453459
7.0 0.17865045707453459
7.2 0.17865045707453459
7.4 0.17865045707453459
7.6 0.17865045707453459
7.8 0.17865045707453459
8.0 0.17865045707453459
8.2 0.17865045707453459
8.4 0.17865045707453459
8.6 0.17865045707453459
8.8 0.17865045707453459
9.0 0.17865045707453459
9.2 0.1931057034757107
9.4 0.1931057034757107
9.6 0.306286712256218
9.8 0.306286712256218
10.0 0.306286712256218
10.2 0.306286712256218
10.4 0.306286712256218
10.6 0.306286712256218
10.8 0.306286712256218
11.0 0.306286712256218
11.2 0.306286712256218
11.4 0.306286712256218
11.6 0.306286712256218
11.8 0.306286712256218
12.0 0.306286712256218
12.2 0.306286712256218
12.4 0.306286712256218
12.6 0.306286712256218
12.8 0.306286712256218
13.0 0.306286712256218
13.2 0.306286712256218
13.4 0.306286712256218
13.6 0.306286712256218
13.8 0.306286712256218
14.0 0.306286712256218
14.2 0.306286712256218
14.4 0.32536806263375945
14.6 0.45298302893169656
14.8 0.45298302893169656
15.0 0.45298302893169656
15.2 0.45298302893169656
15.4 0.45298302893169656
15.6 0.45298302893169656
15.8 0.45298302893169656
16.0 0.45298302893169656
16.2 0.45298302893169656
16.4 0.45298302893169656
16.6 0.45298302893169656
16.8 0.45298302893169656
17.0 0.45298302893169656
17.2 0.45298302893169656
17.4 0.45298302893169656
17.6 0.45298302893169656
17.8 0.45298302893169656
18.0 0.45298302893169656
18.2 0.45298302893169656
18.4 0.5579128021040652
18.6 0.5579128021040652
18.8 0.5579128021040652
19.0 0.5579128021040652
19.2 0.5579128021040652
19.4 0.5579128021040652
19.6 0.5579128021040652
19.8 0.5579128021040652
20.0 0.5579128021040652
20.2 0.5579128021040652
20.4 0.5579128021040652
20.6 0.5579128021040652
20.8 0.5579128021040652
21.0 0.5579128021040652
21.2 0.5579128021040652
21.4 0.5579128021040652
21.6 0.5579128021040652
21.8 0.5579128021040652
22.0 0.5579128021040652
22.2 0.5579128021040652
22.4 0.5579128021040652
22.6 0.5579128021040652
22.8 0.5579128021040652
23.0 0.5579128021040652
23.2 0.5579128021040652
23.4 0.5579128021040652
23.6 0.7255069782418497
23.8 0.7255069782418497
24.0 0.7255069782418497
24.2 0.7255069782418497
24.4 0.7255069782418497
24.6 0.7255069782418497
24.8 0.7255069782418497
25.0 0.7255069782418497
25.2 0.7255069782418497
25.4 0.7255069782418497
25.6 0.7255069782418497
25.8 0.7255069782418497
26.0 0.7255069782418497
26.2 0.7255069782418497
26.4 0.7255069782418497
26.6 0.7255069782418497
26.8 0.7255069782418497
27.0 0.7255069782418497
27.2 0.7255069782418497
27.4 0.7255069782418497
27.6 0.7828813450710992
27.8 0.7828813450710992
28.0 0.7828813450710992
28.2 0.7828813450710992
28.4 0.7828813450710992
28.6 0.7828813450710992
28.8 0.7828813450710992
29.0 0.7828813450710992
29.2 0.7828813450710992
29.4 0.7828813450710992
29.6 0.7828813450710992
29.8 0.7828813450710992
30.0 0.7828813450710992
30.2 0.7828813450710992
30.4 0.7828813450710992
30.6 0.7828813450710992
30.8 0.7828813450710992
31.0 0.7828813450710992
31.2 0.7828813450710992
31.4 0.7828813450710992
31.6 0.7828813450710992
31.8 0.7828813450710992
32.0 0.7828813450710992
32.2 0.7828813450710992
32.4 0.7828813450710992
32.6 0.8777762991080917
32.8 0.9198792537154411
33.0 0.9198792537154411
33.2 0.9198792537154411
33.4 0.9198792537154411
33.6 0.9198792537154411
33.8 0.9198792537154411
34.0 0.9198792537154411
34.2 0.9198792537154411
34.4 0.9198792537154411
34.6 0.9198792537154411
34.8 0.9198792537154411
35.0 0.9198792537154411
35.2 0.9198792537154411
35.4 0.9198792537154411
35.6 0.9198792537154411
35.8 0.9198792537154411
36.0 0.9198792537154411
36.2 0.9198792537154411
36.4 0.9198792537154411
36.6 0.9533538751644233
36.8 0.9533538751644233
37.0 0.9533538751644233
37.2 0.9533538751644233
37.4 0.9533538751644233
37.6 0.9533538751644233
37.8 0.9533538751644233
38.0 0.9533538751644233
38.2 0.9533538751644233
38.4 0.9533538751644233
38.6 0.9533538751644233
38.8 0.9533538751644233
39.0 0.9533538751644233
39.2 0.9533538751644233
39.4 0.9533538751644233
39.6 0.9533538751644233
39.8 0.9533538751644233
40.0 0.9533538751644233
40.2 0.9533538751644233
40.4 0.9533538751644233
40.6 0.9533538751644233
40.8 0.9533538751644233
41.0 0.9533538751644233
41.2 0.9533538751644233
41.4 0.9533538751644233
41.6 1.0954949611879028
41.8 1.1286075862893659
42.0 1.1286075862893659
42.2 1.1286075862893659
42.4 1.1286075862893659
42.6 1.1286075862893659
42.8 1.1286075862893659
43.0 1.1286075862893659
43.2 1.1286075862893659
43.4 1.1286075862893659
43.6 1.1286075862893659
43.8 1.1286075862893659
44.0 1.1286075862893659
44.2 1.1286075862893659
44.4 1.1286075862893659
44.6 1.1286075862893659
44.8 1.1286075862893659
45.0 1.1286075862893659
45.2 1.1286075862893659
45.4 1.1286075862893659
45.6 1.162424389068295
45.8 1.162424389068295
46.0 1.162424389068295
46.2 1.162424389068295
46.4 1.162424389068295
46.6 1.162424389068295
46.8 1.162424389068295
47.0 1.162424389068295
47.2 1.162424389068295
47.4 1.162424389068295
47.6 1.162424389068295
47.8 1.162424389068295
48.0 1.162424389068295
48.2 1.162424389068295
48.4 1.162424389068295
48.6 1.162424389068295
48.8 1.162424389068295
49.0 1.162424389068295
49.2 1.162424389068295
49.4 1.162424389068295
49.6 1.162424389068295
49.8 1.162424389068295
50.0 1.162424389068295


==> FN/err_lower_r.dat <==
5.0 0.035514694226434045
5.2 0.03581588786120062
5.4 0.036048629060731315
5.6 0.036191093886996456
5.8 0.03619590796451103
6.0 0.03654370347404481
6.2 0.03666524035148646
6.4 0.036816940163337065
6.6 0.037289666901363754
6.8 0.03735288582172662
7.0 0.03738245971201797
7.2 0.0375256972461005
7.4 0.0375659801306156
7.6 0.03762512629380404
7.8 0.03772547085036141
8.0 0.037863892615891355
8.2 0.03790217687130142
8.4 0.03795059962954757
8.6 0.03796045126253038
8.8 0.03806177100572876
9.0 0.03839894199986236
9.2 0.038520765512658095
9.4 0.03853246380211019
9.6 0.03862022624552169
9.8 0.045596154829887485
10.0 0.04951458764720451
10.2 0.05303686828657162
10.4 0.0538460067523079
10.6 0.05386507967037579
10.8 0.05387413311984849
11.0 0.05396270689592757
11.2 0.05415337701533371
11.4 0.05440666688405983
11.6 0.05446606129426866
11.8 0.054550632230892335
12.0 0.05475023061759691
12.2 0.05485959053887425
12.4 0.05504353121529357
12.6 0.05524596433704895
12.8 0.05525639094118383
13.0 0.055340791988846706
13.2 0.05542141773469323
13.4 0.05550041569423372
13.6 0.05559799439554539
13.8 0.055638804447300516
14.0 0.055652108836473785
14.2 0.055726272660630065
14.4 0.05575549764016103
14.6 0.055801296227837784
14.8 0.05584486805555371
15.0 0.1057696832032948
15.2 0.10639825248054646
15.4 0.10686700141141128
15.6 0.10689541703900131
15.8 0.10710197307583405
16.0 0.10741055062981966
16.2 0.10762143353777216
16.4 0.10766513497378008
16.6 0.10781079272090065
16.8 0.10808326015072761
17.0 0.10813669002857279
17.2 0.10814961488457521
17.4 0.10824706749708368
17.6 0.1083495172170285
17.8 0.10842096807640497
18.0 0.10851034298543591
18.2 0.10870602604371696
18.4 0.10876061706208418
18.6 0.10883961932190961
18.8 0.10896907943885466
19.0 0.10925699167632963
19.2 0.10946492210032145
19.4 0.10992469922918498
19.6 0.10996376959945486
19.8 0.11105051907868396
20.0 0.11153885838591104
20.2 0.11195456300361385
20.4 0.1121295436976774
20.6 0.11245735675369338
20.8 0.11250887399696125
21.0 0.11254070165379565
21.2 0.11261878499975726
21.4 0.11273624791031733
21.6 0.11288568834756217
21.8 0.11304375742966496
22.0 0.1130556667713347
22.2 0.11314034229589984
22.4 0.1132032694819167
22.6 0.11325400807406522
22.8 0.1132769021471382
23.0 0.1135212025109972
23.2 0.11359092438564403
23.4 0.11362221026436403
23.6 0.11365657083667807
23.8 0.11366387811276327
24.0 0.11366839378381391
24.2 0.23365960822609536
24.4 0.23402729587611742
24.6 0.23431422349667255
24.8 0.23476524450581532
25.0 0.2350430966939557
25.2 0.23576032607834327
25.4 0.23616306376309704
25.6 0.23632745624008847
25.8 0.2371699206862991
26.0 0.23719253096027504
26.2 0.23789522061928578
26.4 0.23794897962250905
26.6 0.23799419720173615
26.8 0.23821224928432863
27.0 0.23890656167917088
27.2 0.23920178596188615
27.4 0.2392146389626074
27.6 0.23947433460409426
27.8 0.2399601181168754
28.0 0.24008959704786315
28.2 0.24058778574523743
28.4 0.24184696804386058
28.6 0.2428488019664451
28.8 0.24306435559535366
29.0 0.24322918178315195
29.2 0.24323779831615233
29.4 0.2434650957500198
29.6 0.24356199617394786
29.8 0.24358723714552752
30.0 0.2437989105204536
30.2 0.24412230029264967
30.4 0.24428315179311455
30.6 0.2445558260248412
30.8 0.24493386066986703
31.0 0.24535030715497616
31.2 0.24585451404738717
31.4 0.24597683835552653
31.6 0.2460525860846152
31.8 0.24646990494805152
32.0 0.24658473959988353
32.2 0.24678966316965492
32.4 0.24687606143365773
32.6 0.24697122054738607
32.8 0.2470947045061196
33.0 0.2516976771511106
33.2 0.2541269246354916
33.4 0.25919552925220557
33.6 0.2658995160669392
33.8 0.26591597033339703
34.0 0.2663538587163078
34.2 0.26691287557242027
34.4 0.26704469981213547
34.6 0.26737213982820296
34.8 0.2679451713092037
35.0 0.2683375047939761
35.2 0.26851869983870835
35.4 0.26882673304829596
35.6 0.2690081482491853
35.8 0.2690170563441686
36.0 0.2693287705738474
36.2 0.26979905801359283
36.4 0.27012950648319956
36.6 0.270499440026886
36.8 0.2706627298334589
37.0 0.271021861755238
37.2 0.2710288949959038
37.4 0.27129494801617315
37.6 0.27167951140160185
37.8 0.27214070827777015
38.0 0.27230481279150476
38.2 0.27245728859673224
38.4 0.2727390227235885
38.6 0.2731472820993054
38.8 0.27340301263931066
39.0 0.2735790792032387
39.2 0.27395666260303514
39.4 0.2739848737963976
39.6 0.2742630637640106
39.8 0.2743944918240133
40.0 0.27456559237347133
40.2 0.2747942887309492
40.4 0.2752027489708456
40.6 0.27561585690328716
40.8 0.27576642775451415
41.0 0.27628862808228016
41.2 0.27632820306772926
41.4 0.2765436975892944
41.6 0.2765511118109099
41.8 0.2766792758666966
42.0 0.27669618182397177
42.2 0.2781563165178475
42.4 0.2783433626855063
42.6 0.28001086081794013
42.8 0.28118468071928365
43.0 0.281228781004518
43.2 0.28127503921140834
43.4 0.2817601042006845
43.6 0.2819338463417814
43.8 0.28245571394909935
44.0 0.2828113641717173
44.2 0.28292379216382224
44.4 0.2830148270412318
44.6 0.2833910201464881
44.8 0.28346566315066213
45.0 0.28351127367883
45.2 0.2835871912791611
45.4 0.28392955209588305
45.6 0.28395295313089136
45.8 0.28404683553558235
46.0 0.2844903952160109
46.2 0.2863863187968093
46.4 0.30311686694375634
46.6 0.3084394724603115
46.8 0.32390448705065816
47.0 0.3369044717750317
47.2 0.3450548267281887
47.4 0.3456735830094497
47.6 0.3458002712188435
47.8 0.34615860319647823
48.0 0.34659391736284495
48.2 0.34676231157847354
48.4 0.34678619432323404
48.6 0.3479365763281283
48.8 0.3487597367538012
49.0 0.349175996412317
49.2 0.34946854094121244
49.4 0.35082506098379634
49.6 0.3511574467559655
49.8 0.3512274257958909
50.0 0.3513811855245135


==> FN/err_lower_v.dat <==
5.0 0.026908925311702886
5.2 0.026926363171337543
5.4 0.027148014511713635
5.6 0.027822670421115716
5.8 0.028257278202454588
6.0 0.02855279883432925
6.2 0.028924660389792706
6.4 0.02897431246818906
6.6 0.029069788667453394
6.8 0.02916959152671071
7.0 0.02926371680017401
7.2 0.029322892321805537
7.4 0.029346809993192058
7.6 0.029535143778268522
7.8 0.03008830939562782
8.0 0.030396531157747694
8.2 0.03134014533937875
8.4 0.03158351393049058
8.6 0.03169850287558587
8.8 0.032565309974440605
9.0 0.03451993552762977
9.2 0.03502234712928464
9.4 0.03546730460068519
9.6 0.03589134916554104
9.8 0.03597602458768054
10.0 0.03606166852968055
10.2 0.036249871247459
10.4 0.03634425265207052
10.6 0.03636305143023133
10.8 0.036440835094959344
11.0 0.03647910907596577
11.2 0.03658102345253646
11.4 0.03664381742527958
11.6 0.036910796599063635
11.8 0.036986684665687206
12.0 0.03719286773416984
12.2 0.037225974123857225
12.4 0.03754125303401209
12.6 0.03776982285279536
12.8 0.03782795999227135
13.0 0.05474178622915691
13.2 0.0552202424174964
13.4 0.05530377081355117
13.6 0.15104557462172685
13.8 0.15136236312105772
14.0 0.1517928268997106
14.2 0.1519748977114474
14.4 0.15892072539678956
14.6 0.15965070672708748
14.8 0.15982241365432914
15.0 0.16008063624956348
15.2 0.16041518568688334
15.4 0.16062846633140906
15.6 0.16071061709477708
15.8 0.16079585627290258
16.0 0.160902773846531
16.2 0.16115556993103983
16.4 0.1614479949890069
16.6 0.16155008358954553
16.8 0.16167567684056164
17.0 0.16181381399659978
17.2 0.1622416738561973
17.4 0.16307076450448865
17.6 0.16452248034277156
17.8 0.18657920747322904
18.0 0.18674650774503845
18.2 0.20402313713147488
18.4 0.20603697025414436
18.6 0.20614088817153803
18.8 0.20726532294170866
19.0 0.20777425500138214
19.2 0.20796882957966034
19.4 0.20814158616043874
19.6 0.20817873668720618
19.8 0.20849347117338293
20.0 0.20854769660255063
20.2 0.2093362548094935
20.4 0.20958993097118597
20.6 0.2100004448360502
20.8 0.21045223153074893
21.0 0.21062550016958492
21.2 0.21095459663489258
21.4 0.21133880200928234
21.6 0.2113915429829901
21.8 0.21154869381072108
22.0 0.21201075041795123
22.2 0.2135303857383435
22.4 0.21739350488536294
22.6 0.21789682295324317
22.8 0.22211552663990192
23.0 0.22268215808577765
23.2 0.22286824300152588
23.4 0.25467079652702457
23.6 0.2638581075218185
23.8 0.2659587865981723
24.0 0.26708097004142384
24.2 0.268163650399641
24.4 0.26830641231666275
24.6 0.26965070877738323
24.8 0.26976524153518117
25.0 0.2701759434722335
25.2 0.270531814444454
25.4 0.27155003010743517
25.6 0.2719631469750888
25.8 0.27206532819242635
26.0 0.27263894080824347
26.2 0.2737688789069529
26.4 0.27381881477262454
26.6 0.27615998277767795
26.8 0.27780756307429455
27.0 0.27837778672592867
27.2 0.27892803397083504
27.4 0.2794623276639909
27.6 0.28028840393341875
27.8 0.28100100153194696
28.0 0.2812383032754153
28.2 0.28149647536964256
28.4 0.2821929218478403
28.6 0.28220884084103764
28.8 0.28229250488727176
29.0 0.2826859102879398
29.2 0.2829277378989627
29.4 0.28374441128039196
29.6 0.28416949280987247
29.8 0.28449765026189794
30.0 0.2848122291327315
30.2 0.28576005840181495
30.4 0.2858440847855646
30.6 0.28600149701380556
30.8 0.28663383883314186
31.0 0.2880418051535088
31.2 0.2890138966798018
31.4 0.28980487236418684
31.6 0.29094668494701953
31.8 0.29244052842541196
32.0 0.31194802354620427
32.2 0.33299849066864123
32.4 0.34283989962082695
32.6 0.3464949373351601
32.8 0.3543031053804759
33.0 0.3550855280231145
33.2 0.3559616529541212
33.4 0.3564943100910926
33.6 0.3577816003368285
33.8 0.3581511649556631
34.0 0.3586143324187285
34.2 0.35969394562640733
34.4 0.3599282073385471
34.6 0.3606564465097372
34.8 0.36199996529225636
35.0 0.3634087836275416
35.2 0.36389189366015806
35.4 0.36412948675483986
35.6 0.36554021395260866
35.8 0.36587987061293387
36.0 0.36610151995708956
36.2 0.36675732804090055
36.4 0.368174788662332
36.6 0.36878314367176174
36.8 0.3691188232405003
37.0 0.3696779597931687
37.2 0.37073598477787256
37.4 0.37079310523078085
37.6 0.37112362739706206
37.8 0.37182895489864
38.0 0.37235189225367177
38.2 0.3726869176264341
38.4 0.37331255632308785
38.6 0.3737679964315089
38.8 0.37400392165860447
39.0 0.3742237299166644
39.2 0.3744156850273898
39.4 0.37482395947809716
39.6 0.37615095103111074
39.8 0.376835450852278
40.0 0.3774078126669851
40.2 0.3805869531231662
40.4 0.38239257235399093
40.6 0.3871512567913846
40.8 0.3912962951311743
41.0 0.39250915930555397
41.2 0.417655386461122
41.4 0.4319515343252261
41.6 0.4331050325807948
41.8 0.43559198087453344
42.0 0.43682676562282585
42.2 0.43707233762518277
42.4 0.4384346592930821
42.6 0.43856208944877145
42.8 0.43862884609546987
43.0 0.4404590180476233
43.2 0.44077083547256746
43.4 0.4419424890744495
43.6 0.442716419990617
43.8 0.4440095475465412
44.0 0.44459155927209115
44.2 0.44480774895193176
44.4 0.44530363551731933
44.6 0.4468921249536352
44.8 0.4481708404398723
45.0 0.449813287059987
45.2 0.450128906794483
45.4 0.45193164255760343
45.6 0.45313290256466027
45.8 0.4532415626320079
46.0 0.4538212903915996
46.2 0.45456540102673443
46.4 0.454648179941732
46.6 0.4551467438099571
46.8 0.4563752768473929
47.0 0.45652498852905915
47.2 0.4571776369974192
47.4 0.45740245587710465
47.6 0.4583869708773467
47.8 0.4595387812507952
48.0 0.4600304439395026
48.2 0.4615860924263502
48.4 0.46189665580937844
48.6 0.4623483794183639
48.8 0.46291552044162554
49.0 0.463270248247534
49.2 0.4636217648867932
49.4 0.46380875347606265
49.6 0.46407269831374603
49.8 0.4644623225331266
50.0 0.4646158625548401


==> FN/err_mean_r.dat <==
5.0 0.06391076646232587
5.2 0.06406572994080284
5.4 0.06430308290620494
5.6 0.06443176819751567
5.8 0.06454981944950286
6.0 0.06490752467914866
6.2 0.06505942106033677
6.4 0.06518083935527848
6.6 0.0652775694192564
6.8 0.06543848104589214
7.0 0.06555367805514954
7.2 0.0656909310988836
7.4 0.06580741612193508
7.6 0.06588978596579192
7.8 0.06599209486929779
8.0 0.0661116831530835
8.2 0.06625731682106484
8.4 0.06639152170019408
8.6 0.06653313734707433
8.8 0.06663326345620986
9.0 0.0667799672673738
9.2 0.06698416212326475
9.4 0.06716979361966294
9.6 0.06740554100885777
9.8 0.07415243359642577
10.0 0.07772408583728559
10.2 0.07975680427773854
10.4 0.08002088708592482
10.6 0.08018415569403489
10.8 0.08032566517403689
11.0 0.0804975486261887
11.2 0.08067649131042987
11.4 0.0807849766879268
11.6 0.08088113805089861
11.8 0.08099729354580686
12.0 0.08110722377895627
12.2 0.08120995046291159
12.4 0.0813052483457245
12.6 0.0813907650599772
12.8 0.08148452760580388
13.0 0.08157521468100987
13.2 0.08167545444019506
13.4 0.08175802298095178
13.6 0.08186847937987234
13.8 0.0819693204117398
14.0 0.08207346515836016
14.2 0.0821756390604371
14.4 0.08230417930818723
14.6 0.08246250165785847
14.8 0.08267733078346075
15.0 0.1397326078884051
15.2 0.14008295891693606
15.4 0.14042349262477544
15.6 0.14060670185066843
15.8 0.1408072971388061
16.0 0.1409927136641851
16.2 0.14114886288279724
16.4 0.14131055573094978
16.6 0.1414794915253292
16.8 0.14163235320827855
17.0 0.14179561758633452
17.2 0.1419311317808007
17.4 0.14206960815431055
17.6 0.1422135572541341
17.8 0.1423471615167602
18.0 0.1424881806391786
18.2 0.1426272137829703
18.4 0.1428064548027812
18.6 0.14293429511066036
18.8 0.1430930660178019
19.0 0.14335814321456228
19.2 0.1436910069196725
19.4 0.1439763803694414
19.6 0.14430946549821452
19.8 0.14498727588539198
20.0 0.14516943458281367
20.2 0.14538392979914064
20.4 0.1457143090928423
20.6 0.14588808523749516
20.8 0.14608324999319944
21.0 0.14622456437167786
21.2 0.14638601326356365
21.4 0.14653197855038644
21.6 0.14666901272141675
21.8 0.14683155386234908
22.0 0.14700184369382385
22.2 0.14711773528814023
22.4 0.14724142778070434
22.6 0.14736815449864052
22.8 0.14750544295176998
23.0 0.14764018448941296
23.2 0.1477875100187344
23.4 0.14791663065021926
23.6 0.14803007832836687
23.8 0.1482001811229902
24.0 0.1486115510052136
24.2 0.2967076609142732
24.4 0.29705542009490143
24.6 0.29731000125796736
24.8 0.29770003423057306
25.0 0.29794892862664546
25.2 0.2982765385178711
25.4 0.2985917423403693
25.6 0.2989892628965333
25.8 0.299444601547981
26.0 0.2998252479310253
26.2 0.30013165139451436
26.4 0.3004339131188557
26.6 0.3007181181499669
26.8 0.3010325805452919
27.0 0.30135465845130827
27.2 0.30168923261353686
27.4 0.30201402223496787
27.6 0.30240399058586676
27.8 0.30269287678981266
28.0 0.3031263928555689
28.2 0.30341886218741165
28.4 0.3043722592217439
28.6 0.3048599268738021
28.8 0.3053863736082306
29.0 0.30572463214699885
29.2 0.30622722480960013
29.4 0.3065897001088453
29.6 0.3068340562098988
29.8 0.3071696045222746
30.0 0.3077185187960085
30.2 0.30800800613618184
30.4 0.3083677835559212
30.6 0.30866750696273904
30.8 0.30896040293572674
31.0 0.3093035467614605
31.2 0.30968963840170993
31.4 0.31006665789082566
31.6 0.31041779651631946
31.8 0.3107584497250778
32.0 0.31109521751471614
32.2 0.31161421768483394
32.4 0.3121931673927691
32.6 0.31276200771510865
32.8 0.3132823881904373
33.0 0.31708399730378956
33.2 0.31965769246180437
33.4 0.3263393545976597
33.6 0.33074325394924065
33.8 0.33111044311295024
34.0 0.3316849944911654
34.2 0.3323185250506263
34.4 0.3327166733260456
34.6 0.33312157595765834
34.8 0.33359445017739336
35.0 0.3340615919580305
35.2 0.3345755081309523
35.4 0.3351189292027954
35.6 0.33562137574397094
35.8 0.3359630346800117
36.0 0.336424649856693
36.2 0.3367978989166713
36.4 0.33720769733264716
36.6 0.3375429019027856
36.8 0.33788502583636054
37.0 0.33854703440125417
37.2 0.3389342320103304
37.4 0.3393099206651225
37.6 0.33966700955476736
37.8 0.33999544318216157
38.0 0.340329326915214
38.2 0.3407028333226895
38.4 0.34109638888310906
38.6 0.34139061360133227
38.8 0.341774625993929
39.0 0.3422170887321524
39.2 0.3425819795977699
39.4 0.3428695433557842
39.6 0.3431837663213591
39.8 0.3435105733548069
40.0 0.3437989123930639
40.2 0.34413097054931396
40.4 0.34441433999719495
40.6 0.3447604625247357
40.8 0.34509676557192
41.0 0.3453835753524188
41.2 0.34563516410426365
41.4 0.34598471588520735
41.6 0.3463369826152481
41.8 0.34673041584691827
42.0 0.34720116836984594
42.2 0.35323702458403144
42.4 0.35524226914849977
42.6 0.3574499668529288
42.8 0.3596114003684217
43.0 0.36027873015161865
43.2 0.36074035032927443
43.4 0.3613731725577821
43.6 0.36179491091298305
43.8 0.3622640544759914
44.0 0.3626843605822109
44.2 0.36295875944432204
44.4 0.36331397753442485
44.6 0.36388840059278665
44.8 0.3642856740110216
45.0 0.3645814860319572
45.2 0.36491600529541945
45.4 0.3652812722587146
45.6 0.3656938844922112
45.8 0.3662224390338045
46.0 0.36739772206822147
46.2 0.385319181586687
46.4 0.46804823737404444
46.6 0.4780594775944511
46.8 0.4978392861722484
47.0 0.5077355229470132
47.2 0.512695951290554
47.4 0.5132211623607065
47.6 0.5137880196309721
47.8 0.5142560167699701
48.0 0.5155089475024173
48.2 0.5165492139901066
48.4 0.5172374652419248
48.6 0.5178722783573397
48.8 0.51858334977227
49.0 0.5193016712910887
49.2 0.5199023075770551
49.4 0.520408335436925
49.6 0.521080283203824
49.8 0.5216812397236856
50.0 0.5233992894518159


==> FN/err_mean_v.dat <==
5.0 0.052357120052898186
5.2 0.052516605470516446
5.4 0.052699255882861146
5.6 0.052923481321655974
5.8 0.05304213595334779
6.0 0.05323501659374071
6.2 0.05339792236174697
6.4 0.05350280801035747
6.6 0.05359647407210687
6.8 0.053673896700739784
7.0 0.05386451915920344
7.2 0.05416399925908883
7.4 0.05435144660543733
7.6 0.054547154001800734
7.8 0.05480431314799038
8.0 0.05494368737459884
8.2 0.055509639864323904
8.4 0.05567290466994974
8.6 0.056029823312860834
8.8 0.05634512285220357
9.0 0.05755292732187279
9.2 0.05848545938249165
9.4 0.058863442551428995
9.6 0.0590287313909322
9.8 0.05919479541025474
10.0 0.05933483680766157
10.2 0.059414754295575085
10.4 0.05953836272152331
10.6 0.059632285094422845
10.8 0.059687772327453245
11.0 0.0598420096018187
11.2 0.059961072169896455
11.4 0.06006397127097994
11.6 0.06027665605836197
11.8 0.06037357830882776
12.0 0.060580294314099295
12.2 0.06074908867607862
12.4 0.06150951732471039
12.6 0.06162887384626331
12.8 0.06193554938137083
13.0 0.18345551097453325
13.2 0.18462669531322248
13.4 0.18629317592787872
13.6 0.20712233355627757
13.8 0.2078671975953056
14.0 0.20891701199090915
14.2 0.21091769248576758
14.4 0.21415909647158182
14.6 0.2146622024961264
14.8 0.21527673046386234
15.0 0.21585600203528404
15.2 0.21606961687685824
15.4 0.21627477412600607
15.6 0.2166143147355112
15.8 0.216980724088197
16.0 0.21720249534789693
16.2 0.21741520233367545
16.4 0.21789073450655008
16.6 0.2182839523719585
16.8 0.21897031783551685
17.0 0.21989747172864724
17.2 0.2207012980328799
17.4 0.22431906914085453
17.6 0.2311029048171638
17.8 0.26007969160959743
18.0 0.26064849031057113
18.2 0.2711966474927799
18.4 0.2721656037724666
18.6 0.2731110837798902
18.8 0.27384181662687435
19.0 0.2747412061804874
19.2 0.27505545061474984
19.4 0.27540183067370394
19.6 0.27571185319570585
19.8 0.27642961605724975
20.0 0.27684393747345476
20.2 0.27707552363715615
20.4 0.2774271399439856
20.6 0.2778572196643908
20.8 0.27832194787446846
21.0 0.2788035017590088
21.2 0.2793113279489021
21.4 0.28016945415871525
21.6 0.2810699356732127
21.8 0.2825729887013867
22.0 0.2832443520936921
22.2 0.2872636947289597
22.4 0.29375071813901654
22.6 0.2944719543624424
22.8 0.2992442264602867
23.0 0.3009240808881564
23.2 0.3033005171608076
23.4 0.33560100421681377
23.6 0.34043216139685073
23.8 0.3415637953069605
24.0 0.34274873561066077
24.2 0.3433857663892289
24.4 0.34418549165481405
24.6 0.34442123345307046
24.8 0.34509735510780526
25.0 0.34552772419368655
25.2 0.3458870072759118
25.4 0.34671306326206336
25.6 0.34726069254845576
25.8 0.34797723024300364
26.0 0.34932010586687745
26.2 0.350480949735819
26.4 0.35097421535105966
26.6 0.35228174195122
26.8 0.3530920543838129
27.0 0.3539739660369323
27.2 0.3547436253231691
27.4 0.3555951330314882
27.6 0.35651989937213063
27.8 0.3571753409952702
28.0 0.3577060943029969
28.2 0.3579496577443694
28.4 0.35844619468163874
28.6 0.3588724244489134
28.8 0.35928600116662834
29.0 0.35966032885633487
29.2 0.3604405965668918
29.4 0.36127303255082177
29.6 0.3619563111260608
29.8 0.3623182916737705
30.0 0.36288079145689545
30.2 0.36365071694482626
30.4 0.3641494769417118
30.6 0.36534187106043825
30.8 0.36760245111700496
31.0 0.37327931346223253
31.2 0.3773410298156658
31.4 0.3801291537829538
31.6 0.3839314662875364
31.8 0.39010779420975034
32.0 0.4301432745854288
32.2 0.44492262316698783
32.4 0.449859737332973
32.6 0.4535278410834366
32.8 0.4566234007497678
33.0 0.4580569590964991
33.2 0.4590407925865442
33.4 0.4594003051832602
33.6 0.4600694651345099
33.8 0.4607814132567493
34.0 0.4619608876030119
34.2 0.46295243399103087
34.4 0.4636524703863941
34.6 0.4647139002973995
34.8 0.46580396805853996
35.0 0.4672110135412713
35.2 0.4680276697934481
35.4 0.4687114608033288
35.6 0.4696947995019557
35.8 0.4710795052400528
36.0 0.47205497726166523
36.2 0.47308501983195317
36.4 0.4744631180695094
36.6 0.47600433440306084
36.8 0.4766170696363098
37.0 0.4779656995854852
37.2 0.47855701704714354
37.4 0.4789915193366842
37.6 0.48028011697205125
37.8 0.480596678695703
38.0 0.4816878038364325
38.2 0.48222429533280176
38.4 0.4827300911509162
38.6 0.48373769573821934
38.8 0.484295427057009
39.0 0.48493223453216977
39.2 0.4858835566891839
39.4 0.4866447792274026
39.6 0.48806426484593046
39.8 0.48912228715559763
40.0 0.4913148893003871
40.2 0.4962532496747464
40.4 0.49989398453119527
40.6 0.5110242682768902
40.8 0.5184223092726176
41.0 0.5217475581381897
41.2 0.5471899595051909
41.4 0.56088979428947
41.6 0.5633187591736015
41.8 0.5664259707515358
42.0 0.5682259615515259
42.2 0.5698056106218158
42.4 0.5717099723488624
42.6 0.5726206432313181
42.8 0.5729404131122571
43.0 0.5732542479060195
43.2 0.5742845412264908
43.4 0.5748681842589748
43.6 0.5756494854799866
43.8 0.5765274053289233
44.0 0.5771394229497993
44.2 0.5781064031262217
44.4 0.5796999646348516
44.6 0.5808659448025231
44.8 0.582056432757972
45.0 0.5846948623659645
45.2 0.5863158884471376
45.4 0.5878305955117215
45.6 0.5894786576086282
45.8 0.5905937296588213
46.0 0.5910885030500652
46.2 0.5915819042031817
46.4 0.592321863791327
46.6 0.5931208309998985
46.8 0.5939641431939737
47.0 0.5945311811969776
47.2 0.5951117100900931
47.4 0.5960103506725296
47.6 0.5966663569751643
47.8 0.5971550729476237
48.0 0.5978291318520699
48.2 0.5983988944312386
48.4 0.5997838280213694
48.6 0.6007922603960605
48.8 0.601425705551607
49.0 0.6030435604388567
49.2 0.6039156287699707
49.4 0.6049515840329334
49.6 0.6066298841396301
49.8 0.6082089273399567
50.0 0.6088554810414224


==> FN/err_r.dat <==
5.0 0.009808877231855972
5.2 0.0023731595353719825
5.4 0.007739358559207821
5.6 0.02341774997714008
5.8 0.05130659839660667
6.0 0.10026546473900289
6.2 0.1521964118580108
6.4 0.16542921813701228
6.6 0.15826148540515478
6.8 0.15091431913750455
7.0 0.14371113581428235
7.2 0.13650234658595184
7.4 0.12923256343732634
7.6 0.12185987667821732
7.8 0.11433585453090611
8.0 0.10659649196706827
8.2 0.09855227496085539
8.4 0.0900721460906716
8.6 0.08095432446920314
8.8 0.07086906727822495
9.0 0.0592372163543714
9.2 0.04494881561631148
9.4 0.025649694719348304
9.6 0.004142463909759808
9.8 0.056460759933537386
10.0 0.1387097558512318
10.2 0.20907450942992611
10.4 0.2232423506173281
10.6 0.2146202759269027
10.8 0.20599256201997124
11.0 0.19745699794709143
11.2 0.18896373937602642
11.4 0.18049306076244234
11.6 0.17202871821863772
11.8 0.1635528128119903
12.0 0.1550440901391476
12.2 0.1464765797023163
12.4 0.13781785685425646
12.6 0.12902653197343017
12.8 0.12004845986701274
13.0 0.11081080174804081
13.2 0.10121238327225479
13.4 0.09110732639859831
13.6 0.08027586926582908
13.8 0.06836923717412591
14.0 0.054798290134450256
14.2 0.03849079732616334
14.4 0.017318736152218128
14.6 0.013321033999155296
14.8 0.0634513599532811
15.0 0.14617898296328158
15.2 0.2444284739849062
15.4 0.3074369085817995
15.6 0.3143518324980826
15.8 0.30210661212950063
16.0 0.28936136224955333
16.2 0.2765429459035638
16.4 0.263585403983233
16.6 0.25042263570145923
16.8 0.23697380890552963
17.0 0.22313188690561614
17.2 0.20874885275040977
17.4 0.19361147503662934
17.6 0.17739786017772607
17.8 0.15959400778106392
18.0 0.13932082623970987
18.2 0.11494297487681937
18.4 0.08310173647473751
18.6 0.03624318551202177
18.8 0.04138914034962937
19.0 0.15900083216887417
19.2 0.2772806539582271
19.4 0.34615654265670226
19.6 0.3512459332676321
19.8 0.33813955732647516
20.0 0.3250249957765846
20.2 0.31195396404319947
20.4 0.2989015286941357
20.6 0.2858440589893435
20.8 0.27275471630089043
21.0 0.25960154089734366
21.2 0.24634560583681375
21.4 0.23293856058283743
21.6 0.21931908469283667
21.8 0.20540757428121414
22.0 0.19109791222667782
22.2 0.17624423833364666
22.4 0.1606387730566693
22.6 0.1439727822404281
22.8 0.12576381858308106
23.0 0.10521076946686436
23.2 0.08088218283822912
23.4 0.049990998279999865
23.6 0.006632057282965009
23.8 0.06162584658168302
24.0 0.1695108487903687
24.2 0.29919558831350657
24.4 0.4066836636574648
24.6 0.46016138302116993
24.8 0.4570804419529355
25.0 0.4391138457208148
25.2 0.42072644956820804
25.4 0.4021334689035832
25.6 0.3832504121585153
25.8 0.36396885061066425
26.0 0.34414545183050277
26.2 0.3235834457339116
26.4 0.30200196047550754
26.6 0.27898141957173384
26.8 0.2538595230484815
27.0 0.22551736576947856
27.2 0.19189929899137514
27.4 0.14883487929547867
27.6 0.08709523946308617
27.8 0.011573051920703126
28.0 0.15484829068129224
28.2 0.3044682502704936
28.4 0.4214232209472475
28.6 0.47828384381085887
28.8 0.4736726788024539
29.0 0.45598621040917037
29.2 0.43833361829689343
29.4 0.4207003237571241
29.6 0.40305597654882147
29.8 0.3853656882806909
30.0 0.36758793527690226
30.2 0.34967230500126917
30.4 0.331556443139821
30.6 0.313161653324838
30.8 0.29438633346572207
31.0 0.2750958706173095
31.2 0.25510648913782064
31.4 0.23415834180599682
31.6 0.21186841751485086
31.8 0.18764324263178478
32.0 0.16050575575558335
32.2 0.12872440583397438
32.4 0.08895321510185128
32.6 0.03416980208090492
32.8 0.04994615453789131
33.0 0.17789642089063318
33.2 0.3291364618977568
33.4 0.46630207309108
33.6 0.565452223813834
33.8 0.6056715547014466
34.0 0.592790741569375
34.2 0.5690148469293708
34.4 0.5448273184398131
34.6 0.5202775840248793
34.8 0.495234591165319
35.0 0.46952358555479745
35.2 0.4429058353735864
35.4 0.41504258299846164
35.6 0.3854309394567803
35.8 0.35328202732636027
36.0 0.31727068191428087
36.2 0.2749732282695547
36.4 0.2214888737739915
36.6 0.14607267985523964
36.8 0.02877821927952595
37.0 0.13439290032161177
37.2 0.305004034930075
37.4 0.45330153495472336
37.6 0.5603674945079682
37.8 0.6037839619452041
38.0 0.5903488342328979
38.2 0.5681049273457217
38.4 0.5458874506537812
38.6 0.5236575836756117
38.8 0.501373107970603
39.0 0.47898384632521973
39.2 0.45642905803723677
39.4 0.4336338740255328
39.6 0.41050416275606844
39.8 0.38691890080658586
40.0 0.3627184506066939
40.2 0.33768589533042315
40.4 0.3115160125623885
40.6 0.28376108467759087
40.8 0.2537305385021338
41.0 0.22029183566151145
41.2 0.18144316357013102
41.4 0.13332153663916468
41.6 0.06785454880605968
41.8 0.03084215494559983
42.0 0.17565198745997934
42.2 0.3425616268243058
42.4 0.49926686556264915
42.6 0.6293209889020017
42.8 0.7168947066308338
43.0 0.7432865552330221
43.2 0.7213013854054732
43.4 0.6916280448143983
43.6 0.6614528048888046
43.8 0.6307029361192069
44.0 0.5991766488970509
44.2 0.5665980361871439
44.4 0.5325770296071011
44.6 0.49653660034095926
44.8 0.4575741522218303
45.0 0.41417583891963616
45.2 0.3635716817834982
45.4 0.3001500522474627
45.6 0.21169384672544278
45.8 0.07724815144979535
46.0 0.10212304247751713
46.2 0.2878443951828772
46.4 0.45666298792678783
46.6 0.5969333943812958
46.8 0.6927204433424559
47.0 0.7225300651900475
47.2 0.7012760880387141
47.4 0.6744654335794451
47.6 0.6476470698110866
47.8 0.6207701398729837
48.0 0.5937765432485937
48.2 0.5665961275546466
48.4 0.5391426691492067
48.6 0.51130808958369
48.8 0.48295386941204355
49.0 0.45389788421580124
49.2 0.42389345112296883
49.4 0.3925945183456492
49.6 0.359494820173064
49.8 0.3238149693515725
50.0 0.2842776493539668


==> FN/err_sample_lower_r.dat <==
5.0 0.0015708688400717847
5.2 0.001517365499489496
5.4 0.0016456008685172565
5.6 0.0016055953014518932
5.8 0.0015919755633062964
6.0 0.0016327075222051046
6.2 0.0016232690593773907
6.4 0.0016966782491474744
6.6 0.0016848334394772746
6.8 0.0016409767714492846
7.0 0.0016867015039962767
7.2 0.0017164310668312973
7.4 0.001703644989385601
7.6 0.0017404092182508918
7.8 0.0016611319539339554
8.0 0.0017176376110893845
8.2 0.0017565441143842656
8.4 0.0017329368422852852
8.6 0.0017434568433861047
8.8 0.0017881570988561332
9.0 0.0018109658216323855
9.2 0.001811023949213093
9.4 0.0017339791123202825
9.6 0.0017802057818704353
9.8 0.0021779272520478636
10.0 0.0022514846141431523
10.2 0.0023528446959316857
10.4 0.0023514219953618583
10.6 0.002416401080932259
10.8 0.002378677229669761
11.0 0.002460635563825991
11.2 0.002432025057294847
11.4 0.0024550780336079154
11.6 0.0024479152703248313
11.8 0.0024037024956998945
12.0 0.0024457669155292404
12.2 0.0024525044405681613
12.4 0.0025540979564869755
12.6 0.0025143199206802175
12.8 0.0023963801463319306
13.0 0.002492043360614295
13.2 0.002522257041357245
13.4 0.002485708609380691
13.6 0.002539030535808556
13.8 0.002478043429466724
14.0 0.0023823633041628336
14.2 0.0026129784106658904
14.4 0.0024833322110371543
14.6 0.002714820021274905
14.8 0.004132692143274652
15.0 0.0054291396531529834
15.2 0.005738630080293365
15.4 0.005969090763878101
15.6 0.006055651337729295
15.8 0.005669456268903022
16.0 0.005823938286465726
16.2 0.006102484648462656
16.4 0.005935474516344908
16.6 0.0060024334034605616
16.8 0.005936779339465926
17.0 0.005929311997630647
17.2 0.005902681296019833
17.4 0.006012678778459645
17.6 0.0059640124873787
17.8 0.005651320748369373
18.0 0.006177681294289897
18.2 0.005861234371880675
18.4 0.006099170442540025
18.6 0.006165449203418334
18.8 0.006094880737426403
19.0 0.006206981194144374
19.2 0.006025464624474183
19.4 0.006230154455859283
19.6 0.0063474675972223305
19.8 0.0063362701332305895
20.0 0.0062739267217390374
20.2 0.00657089514700511
20.4 0.0064626914462376835
20.6 0.006692981390333795
20.8 0.0064922044430901936
21.0 0.006489281308496285
21.2 0.006325280501681933
21.4 0.006447956087940555
21.6 0.006298693015408718
21.8 0.006577036048371253
22.0 0.006622514143096516
22.2 0.006353566382448061
22.4 0.006618790736527124
22.6 0.006407544213409598
22.8 0.006632354156816178
23.0 0.0066958249379441516
23.2 0.00668669033603716
23.4 0.00672369153278791
23.6 0.006607839137137811
23.8 0.006621545848239616
24.0 0.006738686339989683
24.2 0.015078414127391448
24.4 0.015189292195989787
24.6 0.014854533349819577
24.8 0.015450515110043844
25.0 0.014896106302641172
25.2 0.016059548286563804
25.4 0.01543273302135771
25.6 0.015772666758898157
25.8 0.015396589110303817
26.0 0.014881023947248082
26.2 0.01566178623235805
26.4 0.015679718065404347
26.6 0.015456329803328088
26.8 0.015352053717143047
27.0 0.0156867889524866
27.2 0.015315395380526411
27.4 0.016000239624146997
27.6 0.015878752083814163
27.8 0.01579648485075591
28.0 0.01547362647974475
28.2 0.01643780737616337
28.4 0.015624762564969398
28.6 0.015657375565280407
28.8 0.015930182750428543
29.0 0.015587884141487096
29.2 0.01620875577755262
29.4 0.016007829380896805
29.6 0.016291468399711635
29.8 0.016684283318795307
30.0 0.015733888768899355
30.2 0.01667175897311047
30.4 0.016016489582454715
30.6 0.01607801190831082
30.8 0.01591784842475318
31.0 0.01577747784820389
31.2 0.01698527076886877
31.4 0.016243383814997285
31.6 0.01514090358669571
31.8 0.016016100964164982
32.0 0.016380460813632397
32.2 0.016383733593583975
32.4 0.016977319173140326
32.6 0.01687417706820586
32.8 0.016500586004347204
33.0 0.017207380763259724
33.2 0.01667499913816329
33.4 0.016803051475115616
33.6 0.016614675370132392
33.8 0.017314534079727283
34.0 0.016927916980228393
34.2 0.017963335221667914
34.4 0.017371039208574437
34.6 0.016674913231217964
34.8 0.01659408356809475
35.0 0.017645805129816484
35.2 0.017728107807893162
35.4 0.01804455469628775
35.6 0.01754360995753673
35.8 0.01800481020878266
36.0 0.017007559796114492
36.2 0.018287229599652757
36.4 0.017430076202599603
36.6 0.018233869555383694
36.8 0.017394324847131774
37.0 0.01717652129214239
37.2 0.01713139542968189
37.4 0.01843570174546351
37.6 0.017899582293490313
37.8 0.017808380441384216
38.0 0.018545706578080228
38.2 0.017788972617379443
38.4 0.017546153643252498
38.6 0.018109280027468113
38.8 0.018369062302681094
39.0 0.0183152419695276
39.2 0.018036563183470106
39.4 0.0178000075602133
39.6 0.01885072857109011
39.8 0.017695815199569805
40.0 0.01791455929178308
40.2 0.01869231122707713
40.4 0.018780018283040677
40.6 0.018486583966838433
40.8 0.01875348648717807
41.0 0.018388329105666904
41.2 0.01792403292885063
41.4 0.018290147519955058
41.6 0.018270811028604065
41.8 0.018112177317616444
42.0 0.01767298226688077
42.2 0.018800707361021705
42.4 0.019297406328868585
42.6 0.01910389047355868
42.8 0.019368547272054747
43.0 0.01894347198961825
43.2 0.018289899402722513
43.4 0.01876531452653891
43.6 0.019153497446554712
43.8 0.0203770182044647
44.0 0.018907172336653545
44.2 0.020634753042123023
44.4 0.019686858598813844
44.6 0.01881694280310395
44.8 0.0203170855757876
45.0 0.01944575704877873
45.2 0.0193228017258939
45.4 0.01979351558181354
45.6 0.01946178123772537
45.8 0.01973009284137797
46.0 0.01985690517756658
46.2 0.019948784494172356
46.4 0.02295063082569291
46.6 0.02541335682047959
46.8 0.025668340127562035
47.0 0.02493646997412419
47.2 0.02710593983946803
47.4 0.02747293716233235
47.6 0.02682386723862816
47.8 0.025708180047058635
48.0 0.02676865584999902
48.2 0.027409134055816527
48.4 0.027423140316047066
48.6 0.028102024357094243
48.8 0.02787423058471052
49.0 0.026958977071785958
49.2 0.02644650396167087
49.4 0.026956709760759763
49.6 0.02689972573274441
49.8 0.027173919403961102
50.0 0.026646912595140907


==> FN/err_sample_lower_v.dat <==
5.0 0.001069746854974006
5.2 0.0010129612213160637
5.4 0.0010930875808462285
5.6 0.0011317576792666904
5.8 0.0010746422040014997
6.0 0.0011282603789701208
6.2 0.0010924535003232264
6.4 0.0011843208738698734
6.6 0.001160194507188857
6.8 0.0011494427399652732
7.0 0.0011613317447255278
7.2 0.001186582937598804
7.4 0.0012142735383367737
7.6 0.0012045463826266649
7.8 0.0012098392183951276
8.0 0.0012095377210571022
8.2 0.0013317064474251403
8.4 0.0013492369341088603
8.6 0.0014166553011473032
8.8 0.0015112426982148385
9.0 0.0016098654233005771
9.2 0.0016718831081733302
9.4 0.001633620492917214
9.6 0.0015980891873671088
9.8 0.0016304524221702592
10.0 0.0016893192783267851
10.2 0.0016016997852612198
10.4 0.0015765913561245225
10.6 0.001685356574354075
10.8 0.0016257305604691621
11.0 0.0016595828367963097
11.2 0.0017292975392672945
11.4 0.001664186539044456
11.6 0.0016150577843339951
11.8 0.001698713291464433
12.0 0.0017171779296966344
12.2 0.0017236989333371084
12.4 0.0018359635586870401
12.6 0.001801395296526924
12.8 0.0018409965586635687
13.0 0.002806232147744896
13.2 0.0034287459383942694
13.4 0.003898858304760372
13.6 0.004468025339761962
13.8 0.010282399669850888
14.0 0.010285560238046432
14.2 0.011039683830361339
14.4 0.011574909065182043
14.6 0.011340547452634986
14.8 0.010966166992242569
15.0 0.011118125893639098
15.2 0.011032852902510102
15.4 0.011371855758134175
15.6 0.011462823785781963
15.8 0.011442727485280132
16.0 0.011286453115696028
16.2 0.011367862739239799
16.4 0.011821823803954525
16.6 0.011322829669932769
16.8 0.011266727861295383
17.0 0.011365353642104926
17.2 0.01140657441504849
17.4 0.011722863335536049
17.6 0.012714596567128257
17.8 0.011907288464652216
18.0 0.012697849896617722
18.2 0.013313820841156681
18.4 0.013462783438173155
18.6 0.013951550329971916
18.8 0.013222970007012764
19.0 0.013542492418484778
19.2 0.013221101227092589
19.4 0.013368479083394643
19.6 0.013694139549062933
19.8 0.013751702607063113
20.0 0.013004213713192814
20.2 0.013855395670978163
20.4 0.013773495273664838
20.6 0.014287581769535611
20.8 0.014145976952875668
21.0 0.013855091519103552
21.2 0.013432385585327706
21.4 0.013991747441963007
21.6 0.013703251903682202
21.8 0.01442720215200366
22.0 0.014075793912577138
22.2 0.013963661473308662
22.4 0.015379318180905552
22.6 0.014927587757770809
22.8 0.015269001814175833
23.0 0.016682461990802422
23.2 0.016955892794539358
23.4 0.018738508454845423
23.6 0.018119994604628136
23.8 0.018975706210749337
24.0 0.017887654947949423
24.2 0.017785580324912398
24.4 0.0186786891759557
24.6 0.01808322362916308
24.8 0.018738422283278305
25.0 0.01810504784904371
25.2 0.018947540627608506
25.4 0.018898631927049277
25.6 0.018987080380756038
25.8 0.019013019126839843
26.0 0.018406498727908976
26.2 0.019162884231978698
26.4 0.01850423780934693
26.6 0.018836440846019122
26.8 0.018557441311683503
27.0 0.0190514820139813
27.2 0.018673442757775004
27.4 0.01999999660775116
27.6 0.020126437867706036
27.8 0.01932726096588384
28.0 0.019271992358513013
28.2 0.019538687950281845
28.4 0.019648206824532118
28.6 0.019137412045712284
28.8 0.01916384315547254
29.0 0.019478576255068145
29.2 0.019863271671874745
29.4 0.0196071851870248
29.6 0.019820654000094393
29.8 0.02023900768465802
30.0 0.019164762913301835
30.2 0.02028773828507618
30.4 0.020019464207780932
30.6 0.020026503219201144
30.8 0.019655185284510962
31.0 0.019580028600581466
31.2 0.021531988291595385
31.4 0.02092104006575543
31.6 0.020263864822479973
31.8 0.02172386022507862
32.0 0.022012612750418947
32.2 0.02428038840384488
32.4 0.024861826296897534
32.6 0.02575391844843347
32.8 0.025932397992405414
33.0 0.024475284134551724
33.2 0.02476308796745255
33.4 0.025381707664663994
33.6 0.025159805894092484
33.8 0.024629545097934646
34.0 0.025213514045236883
34.2 0.02620223369758504
34.4 0.02663882384061852
34.6 0.025099470507570675
34.8 0.023888416404810264
35.0 0.026830546504693943
35.2 0.02540078618336803
35.4 0.027174359881889213
35.6 0.026104224482970374
35.8 0.026928872803490093
36.0 0.026114079735417357
36.2 0.02661315471111417
36.4 0.026604724543418428
36.6 0.026666988511016676
36.8 0.02643807361416244
37.0 0.02564942006577609
37.2 0.02628739112189568
37.4 0.027754191636375748
37.6 0.027082384222680084
37.8 0.02729025150012609
38.0 0.02743033378317769
38.2 0.027010731954674804
38.4 0.027379142634520345
38.6 0.02651061010375043
38.8 0.027576419799147035
39.0 0.027135378717651953
39.2 0.027757529829636935
39.4 0.027479546609168504
39.6 0.02783722650810505
39.8 0.02739086129302812
40.0 0.027918044834215772
40.2 0.028349944600735495
40.4 0.02896716843907384
40.6 0.02921357028251473
40.8 0.02960166374151529
41.0 0.029400355503437815
41.2 0.02926303832945028
41.4 0.03177495488674334
41.6 0.03063655964021996
41.8 0.03246166626787205
42.0 0.03097063046573912
42.2 0.032208159329512646
42.4 0.03225670301451034
42.6 0.033123686547895735
42.8 0.03339761753439164
43.0 0.03052884765775872
43.2 0.03192789170156486
43.4 0.031672126081249155
43.6 0.03194228092631545
43.8 0.03423215569980412
44.0 0.03220159653238238
44.2 0.034879546098721036
44.4 0.03382759763607332
44.6 0.032655000396080276
44.8 0.03418078166221638
45.0 0.033612888247734
45.2 0.03213575780775897
45.4 0.03435158598631757
45.6 0.03471252555676462
45.8 0.03382625936097585
46.0 0.03243329741581611
46.2 0.03337773038645819
46.4 0.03225019027650641
46.6 0.03425471697734746
46.8 0.0332843358907501
47.0 0.03268096368357111
47.2 0.03331570278909961
47.4 0.034610504166062754
47.6 0.03444144242220611
47.8 0.0341247327965376
48.0 0.033317438987535905
48.2 0.03397802878423018
48.4 0.0341645477261322
48.6 0.03463432473782646
48.8 0.03508921431885823
49.0 0.03406984545473227
49.2 0.034331725457407355
49.4 0.034203100447535335
49.6 0.0347531539982431
49.8 0.03475843925916423
50.0 0.03347525319148468


==> FN/err_sample_mean_r.dat <==
5.0 0.018247332547679546
5.2 0.018480366722322814
5.4 0.018475545946703507
5.6 0.01853665776886391
5.8 0.01879723764792288
6.0 0.019033259041873234
6.2 0.01896432137788197
6.4 0.019330958756343157
6.6 0.0195584412002142
6.8 0.019441026738774556
7.0 0.019512934258530353
7.2 0.01959545341155273
7.4 0.019572245121270954
7.6 0.019922604771091704
7.8 0.019867703960098845
8.0 0.020251778917890192
8.2 0.020074139783660527
8.4 0.019951335678384644
8.6 0.020303171693158664
8.8 0.02022180767503499
9.0 0.020356634102274795
9.2 0.020496431656683634
9.4 0.020441479435664146
9.6 0.020622847312570258
9.8 0.023469412931635743
10.0 0.02530999921613122
10.2 0.0263595383287001
10.4 0.026566187246426887
10.6 0.02666716576640861
10.8 0.026497505508454013
11.0 0.026965540620519524
11.2 0.026811672785198505
11.4 0.027108222859807615
11.6 0.026899953028111823
11.8 0.027175982996601313
12.0 0.02735701812605997
12.2 0.02732561955950099
12.4 0.027237542058656944
12.6 0.02727989194003481
12.8 0.0274203268137251
13.0 0.027737973268091878
13.2 0.027534253870287333
13.4 0.027749337460842193
13.6 0.027503888603542068
13.8 0.027971866621556686
14.0 0.027858114157341563
14.2 0.027861010679300937
14.4 0.02802827294087335
14.6 0.029626922582892873
14.8 0.04968103351357217
15.0 0.059764240402952
15.2 0.06359704243906956
15.4 0.06474547448692038
15.6 0.06389531921737973
15.8 0.06449472395470053
16.0 0.06405297801616283
16.2 0.0641785506863348
16.4 0.06461871993934909
16.6 0.0650468433571728
16.8 0.06460342418705187
17.0 0.06477131574634597
17.2 0.0653982575363878
17.4 0.06589904147478176
17.6 0.06644799509426066
17.8 0.06544971115879712
18.0 0.06563716756026226
18.2 0.06521144014660406
18.4 0.06591776361784471
18.6 0.06564164501975009
18.8 0.06608773927347875
19.0 0.0665646982974465
19.2 0.06822404893460222
19.4 0.06871539012368885
19.6 0.06908381189020503
19.8 0.06912003456705569
20.0 0.06936666536636256
20.2 0.07020201960201485
20.4 0.06933417165280557
20.6 0.07043908261369304
20.8 0.07025105665054719
21.0 0.07000122444712126
21.2 0.06984326007477425
21.4 0.06938807172652092
21.6 0.06988021737338967
21.8 0.0702031082367018
22.0 0.07039429571081875
22.2 0.07078685364934273
22.4 0.07048543851662274
22.6 0.07070162450015359
22.8 0.07060455139668684
23.0 0.07202675792470616
23.2 0.07218921948827581
23.4 0.07095901086671086
23.6 0.07144158958233561
23.8 0.0716846805940793
24.0 0.07515959192153626
24.2 0.16407929542819055
24.4 0.16553725275909092
24.6 0.16618993148636033
24.8 0.16574372935145398
25.0 0.16725489525521273
25.2 0.16598511959256676
25.4 0.16618991193244362
25.6 0.16525853424948145
25.8 0.1682907948287404
26.0 0.16696623803061847
26.2 0.170854425250844
26.4 0.1676322080079229
26.6 0.16942314186125804
26.8 0.170250130931919
27.0 0.1713961883703809
27.2 0.16925563041789418
27.4 0.17006923696562853
27.6 0.16922466275133352
27.8 0.1716116408559726
28.0 0.16944901765514372
28.2 0.17235233227237026
28.4 0.17026818556062928
28.6 0.17190677185112044
28.8 0.17269244044372178
29.0 0.1737958668489909
29.2 0.17513748053985098
29.4 0.1770977617642898
29.6 0.1740746290215953
29.8 0.17712634006394157
30.0 0.17231986380915187
30.2 0.17581683255204283
30.4 0.1768400463478711
30.6 0.1753674862200608
30.8 0.17596046973056248
31.0 0.17595621318889929
31.2 0.17812938310325419
31.4 0.176468825932159
31.6 0.17669514966735583
31.8 0.1773099360339066
32.0 0.17657241358392373
32.2 0.17816085010063906
32.4 0.17770441965328385
32.6 0.17937175972043443
32.8 0.17825888797491182
33.0 0.18209611188710556
33.2 0.1805712770523874
33.4 0.1855451376128545
33.6 0.18418501629777317
33.8 0.18727923940097496
34.0 0.184662845106166
34.2 0.18815863246739756
34.4 0.18728854940486725
34.6 0.18653065962390425
34.8 0.18880168038148415
35.0 0.19083642466447442
35.2 0.18785238356900255
35.4 0.19048430858028848
35.6 0.1902679524015013
35.8 0.1899861401523292
36.0 0.19140167027196706
36.2 0.19108127515729795
36.4 0.192349010172243
36.6 0.19122759212959403
36.8 0.19280630027084625
37.0 0.19072475943185618
37.2 0.19066299651092475
37.4 0.192593070948526
37.6 0.19676224386078103
37.8 0.19388325122702332
38.0 0.19466744172690545
38.2 0.19169584765580014
38.4 0.19351318984244342
38.6 0.19553701317132435
38.8 0.19591049788231385
39.0 0.19754123431373777
39.2 0.19552437032951372
39.4 0.19379194567683142
39.6 0.19649758493684852
39.8 0.1953573034385912
40.0 0.19652473599219264
40.2 0.19704361485703278
40.4 0.19761680781680774
40.6 0.19707693322024936
40.8 0.19565728426106693
41.0 0.19576739272679305
41.2 0.1973354415560491
41.4 0.19624824082564926
41.6 0.19708315353577802
41.8 0.19950407123197103
42.0 0.19783117345937792
42.2 0.2029544840428714
42.4 0.20430291957050153
42.6 0.20747197720942404
42.8 0.20653509051632976
43.0 0.20946563098729132
43.2 0.20822091575751495
43.4 0.20780221019194867
43.6 0.20688964610780017
43.8 0.20891400465929844
44.0 0.20896947678350952
44.2 0.21054667745574837
44.4 0.20961488828135738
44.6 0.20896204039544042
44.8 0.20990805970388107
45.0 0.21056714340287855
45.2 0.21051362093783577
45.4 0.21022313441528095
45.6 0.21071392998718605
45.8 0.21184001927216886
46.0 0.21333377795125502
46.2 0.22830464828902466
46.4 0.2520652725680154
46.6 0.27380583931478636
46.8 0.28068487519186686
47.0 0.28816287067517954
47.2 0.29174523392412255
47.4 0.2935351657627286
47.6 0.29422893397791927
47.8 0.2913559509674485
48.0 0.29320589482849935
48.2 0.2978962619264853
48.4 0.2974802107282398
48.6 0.2994408099968571
48.8 0.2988051426535978
49.0 0.298471764386458
49.2 0.29647189869390644
49.4 0.30111491084188685
49.6 0.3002634369451814
49.8 0.302055807229645
50.0 0.2980888384140353


==> FN/err_sample_mean_v.dat <==
5.0 0.013741180112240868
5.2 0.013848369142884754
5.4 0.01402160490433048
5.6 0.0139413633658452
5.8 0.014065900136291784
6.0 0.014374337502965677
6.2 0.014211831921859203
6.4 0.014431883017338732
6.6 0.014525245753004585
6.8 0.014622620026241637
7.0 0.014565014439042758
7.2 0.014755622470602284
7.4 0.014666216011529523
7.6 0.01492078355298239
7.8 0.015145635198751459
8.0 0.015411572089689863
8.2 0.01558473421259613
8.4 0.016165069802469796
8.6 0.0166626479274374
8.8 0.017696580954091358
9.0 0.01803107390766356
9.2 0.018260528183526338
9.4 0.018492747023506693
9.6 0.018455335629641866
9.8 0.018668515720729202
10.0 0.018739094609927884
10.2 0.018774694275693195
10.4 0.01869293904731383
10.6 0.018830048695084117
10.8 0.018899637913805164
11.0 0.018949357693896825
11.2 0.019113258941974284
11.4 0.0192130023544954
11.6 0.019149059178201765
11.8 0.019473085438085003
12.0 0.019511611297730623
12.2 0.01980173830262842
12.4 0.019901740646009327
12.6 0.01995686346866658
12.8 0.02110282388937821
13.0 0.034073702802108606
13.2 0.042101387713519685
13.4 0.05189428455900353
13.6 0.05660664550220169
13.8 0.1142041016046231
14.0 0.11619629519510591
14.2 0.11997067089592497
14.4 0.12111631580641885
14.6 0.1202802734729881
14.8 0.12207717796168387
15.0 0.12201389200049853
15.2 0.12295311114026905
15.4 0.1235855872152734
15.6 0.12331392889489531
15.8 0.12391109836963389
16.0 0.12280939765358849
16.2 0.12311169049939377
16.4 0.1229824387525337
16.6 0.12445258784217986
16.8 0.12382231545994264
17.0 0.1257507593037468
17.2 0.1265454470285818
17.4 0.12988291016597792
17.6 0.13415055852480806
17.8 0.13616531328148734
18.0 0.1381260005821226
18.2 0.14131184176107495
18.4 0.14545862229383147
18.6 0.14646942080962716
18.8 0.147094544746071
19.0 0.1467413842112072
19.2 0.14772810889869775
19.4 0.1466483276010054
19.6 0.14690747343971802
19.8 0.14839673894406172
20.0 0.14705285765311424
20.2 0.14810284503620633
20.4 0.1500469429022493
20.6 0.15027608224508363
20.8 0.1506511531929727
21.0 0.1496788059597972
21.2 0.14986019938989176
21.4 0.15050096108877595
21.6 0.1489630112897103
21.8 0.15102427037225843
22.0 0.15170704182863676
22.2 0.1549669945120972
22.4 0.15917203457210605
22.6 0.16478257320342893
22.8 0.16915592450304848
23.0 0.17877732584991765
23.2 0.18377894749358256
23.4 0.1952531243291167
23.6 0.1950290530326339
23.8 0.19958418681359255
24.0 0.20090069920554102
24.2 0.19885140399356382
24.4 0.20026743649014214
24.6 0.20091302125952784
24.8 0.19964267348525944
25.0 0.20231035623545587
25.2 0.20197412149706523
25.4 0.2014421428856438
25.6 0.20242717422218914
25.8 0.20285906812005453
26.0 0.20266594690828715
26.2 0.20626777365083637
26.4 0.20647175263909925
26.6 0.20676932844458615
26.8 0.20802381894233057
27.0 0.2110987333848958
27.2 0.20801349600159044
27.4 0.20764592750923583
27.6 0.21025744023989587
27.8 0.21170234900589924
28.0 0.2099213021328275
28.2 0.20967088366377168
28.4 0.21058148282026976
28.6 0.20990891345898574
28.8 0.21132390160805156
29.0 0.21295085086487636
29.2 0.2148667119970654
29.4 0.2184440667341132
29.6 0.21431109714617644
29.8 0.21642823841732933
30.0 0.2139190295833757
30.2 0.2152843369589366
30.4 0.21861984530773876
30.6 0.21810744871761792
30.8 0.21852507776225694
31.0 0.22052530721893507
31.2 0.22557148190038392
31.4 0.22962812451540524
31.6 0.2314123756776421
31.8 0.24069083811746914
32.0 0.24925735525078774
32.2 0.2612743425300293
32.4 0.2667125226075597
32.6 0.27165420917838856
32.8 0.27143026362224576
33.0 0.27407781988073515
33.2 0.27316744450665814
33.4 0.27408871131851104
33.6 0.2729469287983962
33.8 0.27614050374871246
34.0 0.27400977635990936
34.2 0.2781363682340938
34.4 0.27729927477625366
34.6 0.27589780920262585
34.8 0.2759638007401487
35.0 0.2825427503461885
35.2 0.2793266655788045
35.4 0.2807514014176277
35.6 0.28150230275430294
35.8 0.2834616606003184
36.0 0.28652155074847546
36.2 0.2876774929768519
36.4 0.291263702852886
36.6 0.2870569481264169
36.8 0.29175413121896826
37.0 0.28778469243126636
37.2 0.28736706693749803
37.4 0.2887925506882645
37.6 0.29260027571157665
37.8 0.2919461766775175
38.0 0.2948449259100767
38.2 0.2889853303505731
38.4 0.28990635632138184
38.6 0.2938722735820107
38.8 0.29596944019296734
39.0 0.2981927958554131
39.2 0.29750732371448885
39.4 0.29155805366234366
39.6 0.2965237647508896
39.8 0.29678454228550843
40.0 0.2991549231373718
40.2 0.3018571373505513
40.4 0.3066197060122862
40.6 0.3111080436293381
40.8 0.3084557436380471
41.0 0.31906545623223953
41.2 0.3294243104623299
41.4 0.3361112703794775
41.6 0.34188244642049076
41.8 0.3455230202889118
42.0 0.34460231688351134
42.2 0.3484168584431518
42.4 0.34904032977347926
42.6 0.35226920393518396
42.8 0.3509347473531126
43.0 0.3497121370356489
43.2 0.3520959692608377
43.4 0.34972852604694266
43.6 0.35017464104873175
43.8 0.351545577736544
44.0 0.3530585574775063
44.2 0.35639884846723624
44.4 0.35731055359398106
44.6 0.35666002191988305
44.8 0.35616775554621466
45.0 0.3568152525018187
45.2 0.35914638169582486
45.4 0.3610394181851402
45.6 0.3607971301585099
45.8 0.3601219352981907
46.0 0.36316028300680114
46.2 0.3634221271219424
46.4 0.36584911530560754
46.6 0.36411923935283885
46.8 0.3679106359127179
47.0 0.3673248502905985
47.2 0.3639906966195751
47.4 0.3710309771660108
47.6 0.3711037194626608
47.8 0.3696422822144655
48.0 0.366499107917974
48.2 0.37267983189570303
48.4 0.3720910196991783
48.6 0.3751978442666558
48.8 0.3756072244435467
49.0 0.37559204982316935
49.2 0.375140238916338
49.4 0.3758156966537143
49.6 0.38209519289012933
49.8 0.3774599665415222
50.0 0.3805133487605743


==> FN/err_sample_upper_r.dat <==
5.0 0.06332450599283107
5.2 0.06497348150073538
5.4 0.06387584608118217
5.6 0.06444363144073995
5.8 0.06527965684757439
6.0 0.06526317560242237
6.2 0.0662826137743044
6.4 0.0658835797042509
6.6 0.06626698766783397
6.8 0.06643633831164586
7.0 0.06724991240638638
7.2 0.06719387380474352
7.4 0.06731914549556925
7.6 0.06790484209319048
7.8 0.06835625413650276
8.0 0.06784986707044852
8.2 0.06887363575687673
8.4 0.06870131050139937
8.6 0.06911924394075374
8.8 0.06889523015222171
9.0 0.06891399749456364
9.2 0.06943480831938723
9.4 0.07025185186131004
9.6 0.07119711990978268
9.8 0.08018961652853472
10.0 0.08562939443007381
10.2 0.0884287641297217
10.4 0.08924444214498757
10.6 0.08904150576456585
10.8 0.0891707317403251
11.0 0.08892934752729902
11.2 0.09024177168531795
11.4 0.08996228685770986
11.6 0.08916155258720704
11.8 0.09013294792365305
12.0 0.09171924411143208
12.2 0.09045851422714637
12.4 0.09094446989692001
12.6 0.09102036943829112
12.8 0.09211581588340209
13.0 0.09223902570238587
13.2 0.09365337342897355
13.4 0.09289246698947855
13.6 0.09170566250381544
13.8 0.09291160858466269
14.0 0.09327835379173235
14.2 0.09309700063811917
14.4 0.09383209998477078
14.6 0.10540947200383233
14.8 0.17887587490310755
15.0 0.19497149743717754
15.2 0.19449514089231712
15.4 0.19734193617614762
15.6 0.19681928160655748
15.8 0.19856275329708092
16.0 0.19665656485666566
16.2 0.19821994746853575
16.4 0.19502914902603188
16.6 0.1980865198502129
16.8 0.20134410706469275
17.0 0.19986983613394066
17.2 0.19941014582745117
17.4 0.20059589400417088
17.6 0.19965207602253585
17.8 0.2010081885267864
18.0 0.1998106746941279
18.2 0.20118514119920505
18.4 0.20276911910478176
18.6 0.20218338895975532
18.8 0.20246934605813705
19.0 0.2031030980606711
19.2 0.20797800283260787
19.4 0.2062729916756226
19.6 0.2105096448308371
19.8 0.21135619186284965
20.0 0.21153046054809108
20.2 0.21119317969319934
20.4 0.21496193730202248
20.6 0.21399503058233943
20.8 0.21249574714098857
21.0 0.2118158762001128
21.2 0.21181976386905077
21.4 0.21325170731079834
21.6 0.21294329860479888
21.8 0.2161059609352014
22.0 0.21719295645849582
22.2 0.21583798161462192
22.4 0.21600614467548895
22.6 0.21259744267312888
22.8 0.21433744680097552
23.0 0.2185925758749421
23.2 0.21625897484861165
23.4 0.21735916469818847
23.6 0.21815972346489218
23.8 0.2176111561355582
24.0 0.2404733824187867
24.2 0.4919741558964473
24.4 0.4894826633534369
24.6 0.5009863501631011
24.8 0.49602824003603146
25.0 0.4946972423275175
25.2 0.5010848502985448
25.4 0.49505243372936514
25.6 0.49651034597834004
25.8 0.5034056860277623
26.0 0.5039850459251769
26.2 0.5029935341722676
26.4 0.5003734772240059
26.6 0.5035643328169696
26.8 0.502449477215668
27.0 0.5024649977238762
27.2 0.5056266588637989
27.4 0.5058517396753984
27.6 0.5056576190878114
27.8 0.506530878311348
28.0 0.5066782570167725
28.2 0.5131759202609435
28.4 0.5148657804829727
28.6 0.5109846208195817
28.8 0.520163432469661
29.0 0.5189109311977724
29.2 0.5202748348523099
29.4 0.5193915809876042
29.6 0.5166672494450603
29.8 0.5313617671493794
30.0 0.5235818168154631
30.2 0.5243038286583279
30.4 0.5266605244304398
30.6 0.5215348532808802
30.8 0.5293766757360014
31.0 0.5277571052851182
31.2 0.5207086632247094
31.4 0.5315992320983055
31.6 0.5260229072232643
31.8 0.5240646985847273
32.0 0.5269358561518297
32.2 0.5327731752328748
32.4 0.5266914011417424
32.6 0.528631817119302
32.8 0.5331421692207615
33.0 0.534159328967598
33.2 0.5416186941960357
33.4 0.5484568838386574
33.6 0.5546925021186759
33.8 0.554064697981755
34.0 0.5564149124341031
34.2 0.5577947093449058
34.4 0.5645727439884383
34.6 0.5593483718739524
34.8 0.5630237075051409
35.0 0.565166025397184
35.2 0.5600265204817583
35.4 0.5674456725854891
35.6 0.5712720532753058
35.8 0.5644385219085701
36.0 0.5681606486735352
36.2 0.5682769071729268
36.4 0.5653596132411601
36.6 0.5662736231118978
36.8 0.572055499780142
37.0 0.5701452073843899
37.2 0.5770098710920691
37.4 0.5714060747163455
37.6 0.5753560519638976
37.8 0.5764999095547353
38.0 0.5739602056903538
38.2 0.5793771647716051
38.4 0.5762025098192287
38.6 0.5800953229635482
38.8 0.5815011741503896
39.0 0.5867494350898363
39.2 0.5811165694994516
39.4 0.5789021741262435
39.6 0.5872805773741984
39.8 0.5852058911908051
40.0 0.5810987813418311
40.2 0.5842245963803566
40.4 0.5786967713237623
40.6 0.5907545030163063
40.8 0.580328117788638
41.0 0.5859436342214025
41.2 0.5909231855760954
41.4 0.5882147952959887
41.6 0.5826007317793094
41.8 0.5943712025352608
42.0 0.5936508595762993
42.2 0.603684314755375
42.4 0.609676674246593
42.6 0.6205410530951753
42.8 0.623129263907549
43.0 0.6256137955180108
43.2 0.6237338489456287
43.4 0.6262516933593467
43.6 0.6272884531427432
43.8 0.6309681436356724
44.0 0.6314185198349342
44.2 0.6360439394611234
44.4 0.6334589815512464
44.6 0.6258100650047892
44.8 0.6382078654368236
45.0 0.6344655893256435
45.2 0.6422999615144993
45.4 0.6354164881988466
45.6 0.6360434593742422
45.8 0.6406511197701776
46.0 0.6456317195987632
46.2 0.7155434981607057
46.4 0.8157818844062484
46.6 0.8764964788130012
46.8 0.8904969478126534
47.0 0.915331513738202
47.2 0.9173382326409881
47.4 0.9371837104392247
47.6 0.935741671830251
47.8 0.9270189285351965
48.0 0.938514496551961
48.2 0.9359302025265804
48.4 0.9369811336109719
48.6 0.931255289122169
48.8 0.9325585838580357
49.0 0.9404840785517071
49.2 0.9489994741984524
49.4 0.9447984978936537
49.6 0.9490531654525365
49.8 0.9458201105425675
50.0 0.9481605002962769


==> FN/err_sample_upper_v.dat <==
5.0 0.0509888143596996
5.2 0.052332078097694926
5.4 0.051554650150321596
5.6 0.05218731892457214
5.8 0.052538196908217594
6.0 0.05260220701325267
6.2 0.052904748364670046
6.4 0.05284469218140839
6.6 0.052800320729840096
6.8 0.05353569166302467
7.0 0.053892004495073365
7.2 0.05389674868792371
7.4 0.05455014665634238
7.6 0.055082477302681926
7.8 0.05500438912430648
8.0 0.055177328120976414
8.2 0.05731707205653888
8.4 0.058371448676289996
8.6 0.05951780262426664
8.8 0.06252242824413523
9.0 0.06278576216027813
9.2 0.06407763188330974
9.4 0.06339709937544669
9.6 0.06467998602208824
9.8 0.06517203755076842
10.0 0.06512281883782739
10.2 0.06529937279280243
10.4 0.06517999656066877
10.6 0.06592080625612702
10.8 0.06520393401231962
11.0 0.06640428997618493
11.2 0.0660681219379067
11.4 0.06572990539989035
11.6 0.06629248310397094
11.8 0.06717139318120914
12.0 0.06816270188210338
12.2 0.06782454747428161
12.4 0.06931031551098754
12.6 0.06890448989461982
12.8 0.07903993596808843
13.0 0.21377727219073603
13.2 0.24415978457006923
13.4 0.27463447903068333
13.6 0.282697598248193
13.8 0.35371800985432217
14.0 0.36355564797408
14.2 0.3665575351589428
14.4 0.3677011726243262
14.6 0.37075702459037274
14.8 0.3719047616120553
15.0 0.37465608013561436
15.2 0.3752642408691605
15.4 0.37717863836289134
15.6 0.37586701475548484
15.8 0.3783113554947731
16.0 0.37602971980237304
16.2 0.3760355517115837
16.4 0.3793898199177793
16.6 0.3794903565000231
16.8 0.3806029397820867
17.0 0.3822040327113749
17.2 0.38780345223173746
17.4 0.39267257862642563
17.6 0.407704635577706
17.8 0.4162293181001302
18.0 0.42113284768027615
18.2 0.4317982479461137
18.4 0.44254790899361485
18.6 0.4462298994781779
18.8 0.4448832709786518
19.0 0.4445231649643854
19.2 0.4474556776789473
19.4 0.44617368938634494
19.6 0.44708021894612104
19.8 0.44890962933514383
20.0 0.4489326144330662
20.2 0.4521321616132963
20.4 0.45562375817236556
20.6 0.45502978690646767
20.8 0.45384721717410814
21.0 0.44834318339409346
21.2 0.45263266279733566
21.4 0.45499477919192755
21.6 0.455375968033782
21.8 0.46422057462635374
22.0 0.46601346053388926
22.2 0.47180842035155746
22.4 0.4848372988453715
22.6 0.504309151895827
22.8 0.5191605638801225
23.0 0.5501366326933018
23.2 0.5592342512566427
23.4 0.5880711715724913
23.6 0.5979069671383587
23.8 0.5978684518703541
24.0 0.5999624302338783
24.2 0.5993417783333687
24.4 0.6029591383269913
24.6 0.6077166589478534
24.8 0.606042578709038
25.0 0.6066971999548804
25.2 0.6051709497639277
25.4 0.6142331094043311
25.6 0.6088955363627683
25.8 0.6157566986741759
26.0 0.6148862232564503
26.2 0.6172474700169412
26.4 0.6216611283965983
26.6 0.6248879697555642
26.8 0.6205584090234001
27.0 0.6255901121981007
27.2 0.6298678506977432
27.4 0.6215955842611847
27.6 0.6354167929538213
27.8 0.6338281354546641
28.0 0.6293848066708437
28.2 0.6344329651464983
28.4 0.6417799658835837
28.6 0.6312059039965803
28.8 0.6389806991239441
29.0 0.6439322609278741
29.2 0.6457187552822873
29.4 0.6470171630886232
29.6 0.639569474111284
29.8 0.6486618341864323
30.0 0.653649782797714
30.2 0.6555465553152507
30.4 0.6542799468008634
30.6 0.6651824101326822
30.8 0.6590068692352976
31.0 0.6692528130092644
31.2 0.676471695783575
31.4 0.7006996572326165
31.6 0.7029672856361958
31.8 0.7252959548723658
32.0 0.7652121811399096
32.2 0.7919593329263687
32.4 0.8075084438484402
32.6 0.8123570480975045
32.8 0.8166301592526519
33.0 0.823605834282896
33.2 0.8202477760419173
33.4 0.8234181508981417
33.6 0.8278010381399371
33.8 0.8315957892896179
34.0 0.8296361636653925
34.2 0.8303050942657143
34.4 0.8357751901403648
34.6 0.8370744245512323
34.8 0.8359890959490226
35.0 0.8388990095233227
35.2 0.8408142439999451
35.4 0.8566149338001617
35.6 0.8551687653927939
35.8 0.8566043021897589
36.0 0.8649236624412633
36.2 0.8695225016380106
36.4 0.8562103517017982
36.6 0.8615366500505417
36.8 0.8717885422260496
37.0 0.8602935610593783
37.2 0.8812600972274235
37.4 0.8680276666727313
37.6 0.8800192599582014
37.8 0.877837177501128
38.0 0.8839761859933378
38.2 0.8890684992819491
38.4 0.8816045205272532
38.6 0.8856729800404218
38.8 0.8908505118530929
39.0 0.8951123619103176
39.2 0.8872558793315748
39.4 0.8886472172518379
39.6 0.8965285162302934
39.8 0.8950980961189355
40.0 0.8931301210847253
40.2 0.9064327632070108
40.4 0.914904998191319
40.6 0.9378689721847162
40.8 0.9371562806608174
41.0 0.9676229552086931
41.2 1.001961325672668
41.4 1.020837001550787
41.6 1.0262625572055148
41.8 1.0386272361334352
42.0 1.0443203111764567
42.2 1.0528889921776239
42.4 1.0381928671482752
42.6 1.0529679758481914
42.8 1.0603435611692036
43.0 1.0551147024934404
43.2 1.0569579732407308
43.4 1.057500013803489
43.6 1.0607915591466066
43.8 1.067771314891892
44.0 1.0581705543078495
44.2 1.0708901651276865
44.4 1.0731680380169788
44.6 1.0653708153356714
44.8 1.0790888352794747
45.0 1.0773917716148131
45.2 1.0938792698354778
45.4 1.0954891294713003
45.6 1.0869210028234804
45.8 1.0964822307442659
46.0 1.0944212731805327
46.2 1.0992472013312644
46.4 1.1047895672201364
46.6 1.1068483254582282
46.8 1.0999775211300966
47.0 1.1071381614983717
47.2 1.0967140236764539
47.4 1.1171488365527913
47.6 1.1187748053506454
47.8 1.1239295910381422
48.0 1.1218874656234983
48.2 1.136874436682323
48.4 1.1346001431560524
48.6 1.1229862881483395
48.8 1.1197261177836206
49.0 1.116659245404002
49.2 1.1433402440259002
49.4 1.1342333496527208
49.6 1.143765083548168
49.8 1.1443865320869508
50.0 1.1435709613884353


==> FN/err_upper_r.dat <==
5.0 0.0882114445049232
5.2 0.08831511459094382
5.4 0.08844984835698193
5.6 0.08857375813113204
5.8 0.08863033208265035
6.0 0.0891798417533636
6.2 0.08919348317630284
6.4 0.08931185459078618
6.6 0.08938895072195595
6.8 0.08982044710804384
7.0 0.08986056292782947
7.2 0.09013935353632684
7.4 0.09026189599526094
7.6 0.09029762550965588
7.8 0.09036860477958135
8.0 0.09047484433804412
8.2 0.09064444579827598
8.4 0.09078747024333454
8.6 0.09100316209037512
8.8 0.09101351918222057
9.0 0.09121977074872781
9.2 0.09122040208495315
9.4 0.09129010337525766
9.6 0.09144304566845711
9.8 0.10578730554745054
10.0 0.10871428917980903
10.2 0.1098265627016717
10.4 0.10986290529311521
10.6 0.11032103529165911
10.8 0.11047756620841548
11.0 0.11066543287110667
11.2 0.11076788701374818
11.4 0.11077215975299022
11.6 0.11099614135042254
11.8 0.1111324786388064
12.0 0.11126834368460062
12.2 0.11145879693731392
12.4 0.11158012048654434
12.6 0.11165009221726069
12.8 0.11166454374464842
13.0 0.1117747031197158
13.2 0.1118794152019553
13.4 0.11191506077608043
13.6 0.11201762180315956
13.8 0.11209799293583785
14.0 0.1121800236457069
14.2 0.11225623956521268
14.4 0.11243622731352902
14.6 0.1127027359152097
14.8 0.11324437574258585
15.0 0.1740549076906029
15.2 0.17435172625746503
15.4 0.17487784202793188
15.6 0.1750165552536867
15.8 0.17510768892113218
16.0 0.1752123995213314
16.2 0.17535456616006523
16.4 0.17550645014072663
16.6 0.17577506563670534
16.8 0.17582133317284943
17.0 0.17606384288939367
17.2 0.17610740919667545
17.4 0.17616644032835466
17.6 0.17635174247083102
17.8 0.1765026788626621
18.0 0.176667302963247
18.2 0.17671422877279302
18.4 0.17704318739539526
18.6 0.17720273772423736
18.8 0.17743858853030067
19.0 0.17807335317214884
19.2 0.1785610356673349
19.4 0.1788766101725668
19.6 0.17943377953739323
19.8 0.18043203456281176
20.0 0.18050507849375655
20.2 0.18087241891107708
20.4 0.18095832985232427
20.6 0.18108530755522093
20.8 0.18110644785465338
21.0 0.18134519702307397
21.2 0.1814458556523943
21.4 0.18169170937700913
21.6 0.18198593763007745
21.8 0.18226591796966377
22.0 0.1823535481140896
22.2 0.18249756385664087
22.4 0.1829932484099225
22.6 0.18303722349626783
22.8 0.1831485963951318
23.0 0.18351585184423572
23.2 0.183857603794246
23.4 0.1841567314489218
23.6 0.18416927454665882
23.8 0.18439343220772778
24.0 0.1845603858455082
24.2 0.35995315277747975
24.4 0.3605566128513852
24.6 0.36073786131385266
24.8 0.36096507306892633
25.0 0.3617320527988589
25.2 0.3618007288327828
25.4 0.36197423939168694
25.6 0.36204110589430044
25.8 0.3631079409993851
26.0 0.3634694489671849
26.2 0.36364104395451335
26.4 0.3638663989941166
26.6 0.364246566329954
26.8 0.36441321656687403
27.0 0.3646938601719853
27.2 0.36522548899657226
27.4 0.36538126995298803
27.6 0.36556774263076025
27.8 0.36562761972654334
28.0 0.3676217745360912
28.2 0.36802901203291755
28.4 0.36892759092783056
28.6 0.36984950165890135
28.8 0.37015226737599466
29.0 0.37020050533619775
29.2 0.3721207161044186
29.4 0.37250350236330904
29.6 0.3726207378005311
29.8 0.3731281188907116
30.0 0.37387679411921265
30.2 0.37446007032314615
30.4 0.3747107440563499
30.6 0.374873235297694
30.8 0.3753476304494631
31.0 0.37560071386703026
31.2 0.3756573228455758
31.4 0.37599531085798504
31.6 0.3764419728456638
31.8 0.37693040774583464
32.0 0.3773591131481388
32.2 0.37813321551141427
32.4 0.3783191253184352
32.6 0.3795282901545048
32.8 0.3801912204048268
33.0 0.3843724508449109
33.2 0.3917411199749622
33.4 0.4011147150459259
33.6 0.40897391769551333
33.8 0.4093069838089634
34.0 0.41006473852951775
34.2 0.4102787169949743
34.4 0.4105329656039263
34.6 0.41094322192612825
34.8 0.412582628561783
35.0 0.4138132811923079
35.2 0.4146895497885015
35.4 0.4156107350893355
35.6 0.4164596876542944
35.8 0.4167158333936203
36.0 0.416876787143404
36.2 0.41725728557038655
36.4 0.4178230244213853
36.6 0.41812379127006877
36.8 0.4185581830566163
37.0 0.4192921761589693
37.2 0.41967183196370283
37.4 0.4201106683271908
37.6 0.4203114044983715
37.8 0.420726383331248
38.0 0.4217607718199371
38.2 0.42247002460586114
38.4 0.4231943502801045
38.6 0.4232287895183813
38.8 0.4235289275470002
39.0 0.42378081423005065
39.2 0.42457659197398323
39.4 0.424744087147765
39.6 0.42495148800287513
39.8 0.4251702206077173
40.0 0.425467869729205
40.2 0.4258978915278942
40.4 0.4263955585822782
40.6 0.4266165232755212
40.8 0.42726681426044577
41.0 0.4275428124262681
41.2 0.42763058695811323
41.4 0.428719310144674
41.6 0.42913544153689115
41.8 0.4295997464419453
42.0 0.43060788088649726
42.2 0.4512942284279447
42.4 0.45952320806041613
42.6 0.4650523804163382
42.8 0.4736762563273014
43.0 0.4744587285843128
43.2 0.4750738900989372
43.4 0.4756954055923454
43.6 0.476061114307681
43.8 0.47767137883975724
44.0 0.4780504018005617
44.2 0.4784977252171983
44.4 0.47867360322141866
44.6 0.4808298162632891
44.8 0.48223545282238117
45.0 0.4834320482297401
45.2 0.4836184122598646
45.4 0.48451891069523567
45.6 0.48468728509880543
45.8 0.48519508579565596
46.0 0.4872874422218981
46.2 0.5617065541637085
46.4 0.710831470139547
46.6 0.7183352685179081
46.8 0.7399282732463742
47.0 0.74749106574433
47.2 0.7496494147792924
47.4 0.751104944720647
47.6 0.7513351621187413
47.8 0.752693370467288
48.0 0.7536830952173319
48.2 0.7587636018570487
48.4 0.7594175089256191
48.6 0.7595937337814049
48.8 0.7597201385498192
49.0 0.7619312627345328
49.2 0.7629978534356305
49.4 0.7630910331310315
49.6 0.764727673852078
49.8 0.7648872118180697
50.0 0.7707471858412066


==> FN/err_upper_v.dat <==
5.0 0.0758237208680215
5.2 0.07615952570785081
5.4 0.07630366717347575
5.6 0.07663714618594519
5.8 0.07666088697970246
6.0 0.07678743889255972
6.2 0.07690196992658045
6.4 0.07700428576543836
6.6 0.0772008077661345
6.8 0.07758209780386983
7.0 0.07768558137687925
7.2 0.07776874591718778
7.4 0.07797728561709996
7.6 0.07815874160261929
7.8 0.07836934221667569
8.0 0.07842981878372073
8.2 0.07938795569044611
8.4 0.07979417285423014
8.6 0.08044011437994616
8.8 0.08075114988826784
9.0 0.0853183726337084
9.2 0.08605035712132342
9.4 0.08639065613976954
9.6 0.08648636942380875
9.8 0.08662974565889042
10.0 0.0867320528199663
10.2 0.08684874024298438
10.4 0.08691010158571337
10.6 0.08695431179843219
10.8 0.08726691997429323
11.0 0.08745330977415167
11.2 0.08752188097903157
11.4 0.0876348429411275
11.6 0.08772885812595399
11.8 0.08782803066990046
12.0 0.08845458767632342
12.2 0.08871851924919337
12.4 0.09240546268808074
12.6 0.09286201561001241
12.8 0.09317060155195263
13.0 0.2572968545524134
13.2 0.2579942253492889
13.4 0.2586316752730149
13.6 0.2725352677167756
13.8 0.2737435235287577
14.0 0.2771489026700928
14.2 0.27923868593265455
14.4 0.2820353236775155
14.6 0.2825862827728399
14.8 0.2841290389799594
15.0 0.2851829605753078
15.2 0.2853318711077805
15.4 0.2854338295636555
15.6 0.2856621214183592
15.8 0.2866440780642754
16.0 0.286699817007919
16.2 0.28735955100954147
16.4 0.28743163526006843
16.6 0.2877879781959535
16.8 0.28825991985369176
17.0 0.2891792857976296
17.2 0.29153376124101477
17.4 0.3053454127986236
17.6 0.3135556616110768
17.8 0.35408380886495394
18.0 0.3547010389001377
18.2 0.35899034348867886
18.4 0.35942939498909304
18.6 0.3594367568964813
18.8 0.3596330167883819
19.0 0.36033671764466224
19.2 0.3607646558023015
19.4 0.36193612780286527
19.6 0.3622974032764657
19.8 0.3629719191655726
20.0 0.3633016869249412
20.2 0.3637132122473648
20.4 0.3643045919110596
20.6 0.3648065700566196
20.8 0.3648512901356896
21.0 0.3651560309462366
21.2 0.36549988497995817
21.4 0.36620745110413216
21.6 0.36787833162901723
21.8 0.37000141838792105
22.0 0.37055877992597985
22.2 0.3745392232959987
22.4 0.3855090511563418
22.6 0.38576424546526666
22.8 0.3920937315163215
23.0 0.3928573682853878
23.2 0.39450746355283456
23.4 0.4419580733567912
23.6 0.4440995086388909
23.8 0.44416087808878735
24.0 0.4462127474951666
24.2 0.446354198414871
24.4 0.44668915065796494
24.6 0.4478644243024641
24.8 0.44825172437371025
25.0 0.4489500151755299
25.2 0.44929198840366924
25.4 0.45043996104945
25.6 0.45091545323493154
25.8 0.45156333264977216
26.0 0.4522935719238617
26.2 0.4528452674427001
26.4 0.4538908675461859
26.6 0.45487143928421264
26.8 0.45514259345838737
27.0 0.4565248713331141
27.2 0.457028127715167
27.4 0.4583927373951042
27.6 0.46129880439946186
27.8 0.4615414858618351
28.0 0.46159168888627045
28.2 0.4618831929152577
28.4 0.4620719795665436
28.6 0.46266555329499476
28.8 0.46330067362659927
29.0 0.4642880050829682
29.2 0.46500734929560905
29.4 0.46529102156546226
29.6 0.46681358894576575
29.8 0.4671616997521948
30.0 0.46791772674178317
30.2 0.47068107242456886
30.4 0.4713356271470285
30.6 0.47423343722379707
30.8 0.48245711001802377
31.0 0.4981039340105566
31.2 0.5137515058642748
31.4 0.514537791222993
31.6 0.5209724191791337
31.8 0.5273551748469277
32.0 0.5760749388214204
32.2 0.5853224925768361
32.4 0.5893026672286159
32.6 0.5901650595163787
32.8 0.5916029972252279
33.0 0.592251651522573
33.2 0.5936581266428302
33.4 0.5950590262028739
33.6 0.5951511720431967
33.8 0.5965942033018489
34.0 0.5970602044020727
34.2 0.5972976157884465
34.4 0.6008880046501345
34.6 0.6031626256360693
34.8 0.6032636508799125
35.0 0.6033993371714631
35.2 0.605373485607212
35.4 0.6057631705340606
35.6 0.6067691545585859
35.8 0.6079752431647306
36.0 0.6097135711047021
36.2 0.6108440062515881
36.4 0.6121688274853235
36.6 0.6142567403956757
36.8 0.6146872921628039
37.0 0.6156406322633214
37.2 0.6160901689112448
37.4 0.6166268262281542
37.6 0.6189688158598505
37.8 0.6190890811769337
38.0 0.6193250284732914
38.2 0.6200703954809764
38.4 0.6201701426898767
38.6 0.621716889031087
38.8 0.6223376825247907
39.0 0.623666071495457
39.2 0.6239785862765089
39.4 0.6242550156717319
39.6 0.6250977977207047
39.8 0.6254919087028775
40.0 0.6301063808990565
40.2 0.6418355529363144
40.4 0.6525998608693319
40.6 0.6814761863694427
40.8 0.690942629215939
41.0 0.6975729370335437
41.2 0.732773674089675
41.4 0.7571827789329888
41.6 0.7612043359105998
41.8 0.7623112268662054
42.0 0.7633670470819034
42.2 0.764825922098487
42.4 0.7650888522424422
42.6 0.7657140964380097
42.8 0.7664601013897964
43.0 0.7673809265636466
43.2 0.7683540842971672
43.4 0.7700963011377793
43.6 0.7703730570288363
43.8 0.7711222092447506
44.0 0.7729904589913775
44.2 0.7746198700596422
44.4 0.7769012326332365
44.6 0.7770381244887982
44.8 0.7781573765165407
45.0 0.7806066145198353
45.2 0.7814751989775515
45.4 0.7864120558236153
45.6 0.790081077985047
45.8 0.7917302609863592
46.0 0.792366641430852
46.2 0.7940720327091625
46.4 0.794638248983341
46.6 0.7973966739049301
46.8 0.7977713365177024
47.0 0.8002546022588477
47.2 0.8022784315914749
47.4 0.8024364581153788
47.6 0.8029613065709168
47.8 0.8045372407043098
48.0 0.8073553699680033
48.2 0.8078999277958293
48.4 0.8091067056301078
48.6 0.8100626489401539
48.8 0.8110256250516155
49.0 0.8136656601555161
49.2 0.8154120346315377
49.4 0.8174028388886287
49.6 0.8207620707228439
49.8 0.822052138880663
50.0 0.8225826520538941


==> FN/err_v.dat <==
5.0 0.06479917409152891
5.2 0.08739506868253799
5.4 0.1330136314301703
5.6 0.23445659874436064
5.8 0.45699136254867245
6.0 0.7009512689172831
6.2 0.34784247298186166
6.4 0.05809156233297741
6.6 0.0611236016803951
6.8 0.05762149100190994
7.0 0.05825948811390447
7.2 0.0600097104863595
7.4 0.06232916281845968
7.6 0.06520499698698234
7.8 0.06878293134153002
8.0 0.07332330453995484
8.2 0.07924768939808113
8.4 0.08725815261909009
8.6 0.09858951145754058
8.8 0.11556791563246405
9.0 0.14294977824806043
9.2 0.19142591918417318
9.4 0.2874426418003004
9.6 0.4982010828110031
9.8 0.9193451146555541
10.0 1.136433474185096
10.2 0.44346539456266854
10.4 0.06873003726915572
10.6 0.07070384466865609
10.8 0.07021318137899901
11.0 0.07107817800294791
11.2 0.07230458209852819
11.4 0.07374607406899902
11.6 0.07540455641886457
11.8 0.0773177301975807
12.0 0.07954231110874588
12.2 0.08215577016046072
12.4 0.0852643598802203
12.6 0.08901696778224766
12.8 0.09362805609886982
13.0 0.09941662328158118
13.2 0.10687526199103248
13.4 0.11679850984808438
13.6 0.13053506590807418
13.8 0.1505160613931451
14.0 0.18144389515946213
14.2 0.23318129942379606
14.4 0.3282346854687088
14.6 0.520373441626289
14.8 0.909834816670019
15.0 1.3764686745713373
15.2 1.1775492466294124
15.4 0.3425470081658071
15.6 0.09519753896117633
15.8 0.11012570204015959
16.0 0.11295640110028415
16.2 0.11692267351302599
16.4 0.12179324395479418
16.6 0.1276846956050961
16.8 0.13489348197320816
17.0 0.14389230350928606
17.2 0.15542045504698976
17.4 0.17067716224840335
17.6 0.19171415346877252
17.8 0.22227960005608027
18.0 0.2697826551230944
18.2 0.3502828896257877
18.4 0.5020273646594993
18.6 0.8179366334473064
18.8 1.415677758309725
19.0 1.818420819700497
19.2 1.3380614078116362
19.4 0.33748459886750126
19.6 0.10889952792833513
19.8 0.11245516008559564
20.0 0.11421858371294036
20.2 0.116394396763567
20.4 0.11888757471102429
20.6 0.12172657802952114
20.8 0.12497599444728325
21.0 0.1287258001711784
21.2 0.1330966911396707
21.4 0.13825245650906215
21.6 0.14442027750064979
21.8 0.15192376532396779
22.0 0.16123838848300664
22.2 0.173088301454837
22.4 0.18862381316440935
22.6 0.20976488341277166
22.8 0.23990946834940807
23.0 0.28550279601860684
23.2 0.35979182217408534
23.4 0.49237907655697033
23.6 0.7521089493716508
23.8 1.25749449545378
24.0 1.8421237716429382
24.2 1.8053432381604273
24.4 1.1406296986447815
24.6 0.20667289712994008
24.8 0.15335246824418514
25.0 0.1662431197226233
25.2 0.17227868279135694
25.4 0.17944210596350763
25.6 0.18802092339126286
25.8 0.19843528652821263
26.0 0.21132824816875284
26.2 0.22769081885572384
26.4 0.249111612755615
26.6 0.27827601387608203
26.8 0.320028734186554
27.0 0.3838262682679089
27.2 0.48991503972727135
27.4 0.6858762326813397
27.6 1.0837776451124006
27.8 1.7957641326986318
28.0 2.2659581210928663
28.2 1.9931210269258228
28.4 1.220778928213846
28.6 0.1868742092884632
28.8 0.15370584888231598
29.0 0.1567539926540018
29.2 0.15981102121541158
29.4 0.163278112007482
29.6 0.1672063298213735
29.8 0.17168333629162613
30.0 0.17682753097370973
30.2 0.18279627439882007
30.4 0.18980177422579914
30.6 0.19813656799756174
30.8 0.20821462345352826
31.0 0.22063988048856475
31.2 0.2363252084898979
31.4 0.2567090952628479
31.6 0.28417263874686327
31.8 0.3228950109661318
32.0 0.38074074480218667
32.2 0.47375825291405294
32.4 0.6375423179684114
32.6 0.9533518346198603
32.8 1.545933563036464
33.0 2.176944422941857
33.2 2.2147035271730413
33.4 1.7784700444578974
33.6 0.9860650955864357
33.8 0.06098526227001866
34.0 0.21414641511698362
34.2 0.22622917095253547
34.4 0.23551349898244855
34.6 0.24651805807678295
34.8 0.2598047738765017
35.0 0.27616007575891754
35.2 0.2967847827435781
35.4 0.32359161383850665
35.6 0.3597950320328436
35.8 0.41116452457700126
36.0 0.4889169698078941
36.2 0.6170069937830353
36.4 0.851499332908122
36.6 1.3203132099525365
36.8 2.107451714933476
37.0 2.5744794642822892
37.2 2.408652761041964
37.4 1.906851883439233
37.6 1.0538465338384744
37.8 0.043823135677756975
38.0 0.19880417692098495
38.2 0.20261502971152545
38.4 0.2069886278048101
38.6 0.21192761325117648
38.8 0.2175397869710376
39.0 0.22396830608417817
39.2 0.23140232940434857
39.4 0.24009586269485972
39.6 0.2503976043435596
39.8 0.262798912900323
40.0 0.2780134621055772
40.2 0.29711524657397703
40.4 0.32178938507391064
40.6 0.35481431992280377
40.8 0.40105122904730484
41.0 0.46963018546080004
41.2 0.5791708146133352
41.4 0.7709171486186177
41.6 1.1373771782723472
41.8 1.7991365982203114
42.0 2.4313872997138652
42.2 2.4888185113531462
42.4 2.192266497048102
42.6 1.6558365753823905
42.8 0.8096436416347692
43.0 0.07580339045533258
43.2 0.27678631060440373
43.4 0.2901807099715603
43.6 0.30342212062517504
43.8 0.31931734179941884
44.0 0.33879998899739205
44.2 0.363254674803676
44.4 0.39487925373892274
44.6 0.43735979471620734
44.8 0.49730734956713096
45.0 0.5875895268344791
45.2 0.7357675039457732
45.4 1.0063513381075708
45.6 1.5408828785894872
45.8 2.3742109943449523
46.0 2.8011228747990473
46.2 2.6833882579181085
46.4 2.3416814282008755
46.6 1.7807200995028107
46.8 0.8759189073194134
47.0 0.08326065157934992
47.2 0.24491558356238663
47.4 0.2500813247715168
47.6 0.2559632579187663
47.8 0.2626314535374479
48.0 0.2702510162808984
48.2 0.2790392744514685
48.4 0.2892871999659141
48.6 0.30139312792173123
48.8 0.3159168194006863
49.0 0.3336692146116713
49.2 0.3558678544807423
49.4 0.38441960964302524
49.6 0.422465340656182
49.8 0.4755013358849517
50.0 0.5538692771744985


==> FN/iso_r.dat <==
5.0 0.0736736152793397
5.2 0.0736736152793397
5.4 0.0736736152793397
5.6 0.08375600235097906
5.8 0.08375600235097906
6.0 0.10639874952579317
6.2 0.10639874952579317
6.4 0.10639874952579317
6.6 0.10639874952579317
6.8 0.10639874952579317
7.0 0.10639874952579317
7.2 0.10639874952579317
7.4 0.10639874952579317
7.6 0.10639874952579317
7.8 0.10639874952579317
8.0 0.10639874952579317
8.2 0.10639874952579317
8.4 0.10639874952579317
8.6 0.10639874952579317
8.8 0.10639874952579317
9.0 0.10639874952579317
9.2 0.10639874952579317
9.4 0.10639874952579317
9.6 0.10639874952579317
9.8 0.10639874952579317
10.0 0.1569393404549714
10.2 0.1569393404549714
10.4 0.1569393404549714
10.6 0.1569393404549714
10.8 0.1569393404549714
11.0 0.1569393404549714
11.2 0.1569393404549714
11.4 0.1569393404549714
11.6 0.1569393404549714
11.8 0.1569393404549714
12.0 0.1569393404549714
12.2 0.1569393404549714
12.4 0.1569393404549714
12.6 0.1569393404549714
12.8 0.1569393404549714
13.0 0.1569393404549714
13.2 0.1569393404549714
13.4 0.1569393404549714
13.6 0.1569393404549714
13.8 0.1569393404549714
14.0 0.1569393404549714
14.2 0.1569393404549714
14.4 0.1569393404549714
14.6 0.1569393404549714
14.8 0.1569393404549714
15.0 0.1569393404549714
15.2 0.21975521489768607
15.4 0.21975521489768607
15.6 0.21975521489768607
15.8 0.21975521489768607
16.0 0.21975521489768607
16.2 0.21975521489768607
16.4 0.21975521489768607
16.6 0.21975521489768607
16.8 0.21975521489768607
17.0 0.21975521489768607
17.2 0.21975521489768607
17.4 0.21975521489768607
17.6 0.21975521489768607
17.8 0.21975521489768607
18.0 0.21975521489768607
18.2 0.21975521489768607
18.4 0.21975521489768607
18.6 0.21975521489768607
18.8 0.21975521489768607
19.0 0.21975521489768607
19.2 0.2315539007386546
19.4 0.2315539007386546
19.6 0.2315539007386546
19.8 0.2315539007386546
20.0 0.2315539007386546
20.2 0.2315539007386546
20.4 0.2315539007386546
20.6 0.2315539007386546
20.8 0.2315539007386546
21.0 0.2315539007386546
21.2 0.2315539007386546
21.4 0.2315539007386546
21.6 0.2315539007386546
21.8 0.2315539007386546
22.0 0.2315539007386546
22.2 0.2315539007386546
22.4 0.2315539007386546
22.6 0.2315539007386546
22.8 0.2315539007386546
23.0 0.2315539007386546
23.2 0.2315539007386546
23.4 0.2315539007386546
23.6 0.2315539007386546
23.8 0.2315539007386546
24.0 0.2315539007386546
24.2 0.269590772286737
24.4 0.3287925394077463
24.6 0.3287925394077463
24.8 0.3287925394077463
25.0 0.3287925394077463
25.2 0.3287925394077463
25.4 0.3287925394077463
25.6 0.3287925394077463
25.8 0.3287925394077463
26.0 0.3287925394077463
26.2 0.3287925394077463
26.4 0.3287925394077463
26.6 0.3287925394077463
26.8 0.3287925394077463
27.0 0.3287925394077463
27.2 0.3287925394077463
27.4 0.3287925394077463
27.6 0.3287925394077463
27.8 0.3287925394077463
28.0 0.3287925394077463
28.2 0.33439517274660924
28.4 0.33439517274660924
28.6 0.33439517274660924
28.8 0.33439517274660924
29.0 0.33439517274660924
29.2 0.33439517274660924
29.4 0.33439517274660924
29.6 0.33439517274660924
29.8 0.33439517274660924
30.0 0.33439517274660924
30.2 0.33439517274660924
30.4 0.33439517274660924
30.6 0.33439517274660924
30.8 0.33439517274660924
31.0 0.33439517274660924
31.2 0.33439517274660924
31.4 0.33439517274660924
31.6 0.33439517274660924
31.8 0.33439517274660924
32.0 0.33439517274660924
32.2 0.33439517274660924
32.4 0.33439517274660924
32.6 0.33439517274660924
32.8 0.33439517274660924
33.0 0.33439517274660924
33.2 0.33439517274660924
33.4 0.43337365842767867
33.6 0.43337365842767867
33.8 0.43337365842767867
34.0 0.43337365842767867
34.2 0.43337365842767867
34.4 0.43337365842767867
34.6 0.43337365842767867
34.8 0.43337365842767867
35.0 0.43337365842767867
35.2 0.43337365842767867
35.4 0.43337365842767867
35.6 0.43337365842767867
35.8 0.43337365842767867
36.0 0.43337365842767867
36.2 0.43337365842767867
36.4 0.43337365842767867
36.6 0.43337365842767867
36.8 0.43337365842767867
37.0 0.43337365842767867
37.2 0.43337365842767867
37.4 0.43337365842767867
37.6 0.43337365842767867
37.8 0.43337365842767867
38.0 0.43337365842767867
38.2 0.43337365842767867
38.4 0.43337365842767867
38.6 0.43337365842767867
38.8 0.43337365842767867
39.0 0.43337365842767867
39.2 0.43337365842767867
39.4 0.43337365842767867
39.6 0.43337365842767867
39.8 0.43337365842767867
40.0 0.43337365842767867
40.2 0.43337365842767867
40.4 0.43337365842767867
40.6 0.43337365842767867
40.8 0.43337365842767867
41.0 0.43337365842767867
41.2 0.43337365842767867
41.4 0.43337365842767867
41.6 0.43337365842767867
41.8 0.43337365842767867
42.0 0.43337365842767867
42.2 0.43337365842767867
42.4 0.5221928955087771
42.6 0.5221928955087771
42.8 0.5221928955087771
43.0 0.5221928955087771
43.2 0.5221928955087771
43.4 0.5221928955087771
43.6 0.5221928955087771
43.8 0.5221928955087771
44.0 0.5221928955087771
44.2 0.5221928955087771
44.4 0.5221928955087771
44.6 0.5221928955087771
44.8 0.5221928955087771
45.0 0.5221928955087771
45.2 0.5221928955087771
45.4 0.5221928955087771
45.6 0.5221928955087771
45.8 0.5221928955087771
46.0 0.5221928955087771
46.2 0.5221928955087771
46.4 0.5245447776167242
46.6 0.5491022342814393
46.8 0.5491022342814393
47.0 0.5491022342814393
47.2 0.5491022342814393
47.4 0.5491022342814393
47.6 0.5491022342814393
47.8 0.5491022342814393
48.0 0.5491022342814393
48.2 0.5491022342814393
48.4 0.5491022342814393
48.6 0.5491022342814393
48.8 0.5491022342814393
49.0 0.5491022342814393
49.2 0.5491022342814393
49.4 0.5491022342814393
49.6 0.5491022342814393
49.8 0.5491022342814393
50.0 0.5491022342814393


==> FN/iso_v.dat <==
5.0 0.12154880246572049
5.2 0.12154880246572049
5.4 0.12154880246572049
5.6 0.2286504570745346
5.8 0.2286504570745346
6.0 0.2286504570745346
6.2 0.2286504570745346
6.4 0.2286504570745346
6.6 0.2286504570745346
6.8 0.2286504570745346
7.0 0.2286504570745346
7.2 0.2286504570745346
7.4 0.2286504570745346
7.6 0.2286504570745346
7.8 0.2286504570745346
8.0 0.2286504570745346
8.2 0.2286504570745346
8.4 0.2286504570745346
8.6 0.2286504570745346
8.8 0.2286504570745346
9.0 0.2286504570745346
9.2 0.24310570347571073
9.4 0.24310570347571073
9.6 0.356286712256218
9.8 0.356286712256218
10.0 0.356286712256218
10.2 0.356286712256218
10.4 0.356286712256218
10.6 0.356286712256218
10.8 0.356286712256218
11.0 0.356286712256218
11.2 0.356286712256218
11.4 0.356286712256218
11.6 0.356286712256218
11.8 0.356286712256218
12.0 0.356286712256218
12.2 0.356286712256218
12.4 0.356286712256218
12.6 0.356286712256218
12.8 0.356286712256218
13.0 0.356286712256218
13.2 0.356286712256218
13.4 0.356286712256218
13.6 0.356286712256218
13.8 0.356286712256218
14.0 0.356286712256218
14.2 0.356286712256218
14.4 0.37536806263375944
14.6 0.5029830289316966
14.8 0.5029830289316966
15.0 0.5029830289316966
15.2 0.5029830289316966
15.4 0.5029830289316966
15.6 0.5029830289316966
15.8 0.5029830289316966
16.0 0.5029830289316966
16.2 0.5029830289316966
16.4 0.5029830289316966
16.6 0.5029830289316966
16.8 0.5029830289316966
17.0 0.5029830289316966
17.2 0.5029830289316966
17.4 0.5029830289316966
17.6 0.5029830289316966
17.8 0.5029830289316966
18.0 0.5029830289316966
18.2 0.5029830289316966
18.4 0.6079128021040653
18.6 0.6079128021040653
18.8 0.6079128021040653
19.0 0.6079128021040653
19.2 0.6079128021040653
19.4 0.6079128021040653
19.6 0.6079128021040653
19.8 0.6079128021040653
20.0 0.6079128021040653
20.2 0.6079128021040653
20.4 0.6079128021040653
20.6 0.6079128021040653
20.8 0.6079128021040653
21.0 0.6079128021040653
21.2 0.6079128021040653
21.4 0.6079128021040653
21.6 0.6079128021040653
21.8 0.6079128021040653
22.0 0.6079128021040653
22.2 0.6079128021040653
22.4 0.6079128021040653
22.6 0.6079128021040653
22.8 0.6079128021040653
23.0 0.6079128021040653
23.2 0.6079128021040653
23.4 0.6079128021040653
23.6 0.7755069782418498
23.8 0.7755069782418498
24.0 0.7755069782418498
24.2 0.7755069782418498
24.4 0.7755069782418498
24.6 0.7755069782418498
24.8 0.7755069782418498
25.0 0.7755069782418498
25.2 0.7755069782418498
25.4 0.7755069782418498
25.6 0.7755069782418498
25.8 0.7755069782418498
26.0 0.7755069782418498
26.2 0.7755069782418498
26.4 0.7755069782418498
26.6 0.7755069782418498
26.8 0.7755069782418498
27.0 0.7755069782418498
27.2 0.7755069782418498
27.4 0.7755069782418498
27.6 0.8328813450710992
27.8 0.8328813450710992
28.0 0.8328813450710992
28.2 0.8328813450710992
28.4 0.8328813450710992
28.6 0.8328813450710992
28.8 0.8328813450710992
29.0 0.8328813450710992
29.2 0.8328813450710992
29.4 0.8328813450710992
29.6 0.8328813450710992
29.8 0.8328813450710992
30.0 0.8328813450710992
30.2 0.8328813450710992
30.4 0.8328813450710992
30.6 0.8328813450710992
30.8 0.8328813450710992
31.0 0.8328813450710992
31.2 0.8328813450710992
31.4 0.8328813450710992
31.6 0.8328813450710992
31.8 0.8328813450710992
32.0 0.8328813450710992
32.2 0.8328813450710992
32.4 0.8328813450710992
32.6 0.9277762991080918
32.8 0.9698792537154411
33.0 0.9698792537154411
33.2 0.9698792537154411
33.4 0.9698792537154411
33.6 0.9698792537154411
33.8 0.9698792537154411
34.0 0.9698792537154411
34.2 0.9698792537154411
34.4 0.9698792537154411
34.6 0.9698792537154411
34.8 0.9698792537154411
35.0 0.9698792537154411
35.2 0.9698792537154411
35.4 0.9698792537154411
35.6 0.9698792537154411
35.8 0.9698792537154411
36.0 0.9698792537154411
36.2 0.9698792537154411
36.4 0.9698792537154411
36.6 1.0033538751644233
36.8 1.0033538751644233
37.0 1.0033538751644233
37.2 1.0033538751644233
37.4 1.0033538751644233
37.6 1.0033538751644233
37.8 1.0033538751644233
38.0 1.0033538751644233
38.2 1.0033538751644233
38.4 1.0033538751644233
38.6 1.0033538751644233
38.8 1.0033538751644233
39.0 1.0033538751644233
39.2 1.0033538751644233
39.4 1.0033538751644233
39.6 1.0033538751644233
39.8 1.0033538751644233
40.0 1.0033538751644233
40.2 1.0033538751644233
40.4 1.0033538751644233
40.6 1.0033538751644233
40.8 1.0033538751644233
41.0 1.0033538751644233
41.2 1.0033538751644233
41.4 1.0033538751644233
41.6 1.1454949611879028
41.8 1.178607586289366
42.0 1.178607586289366
42.2 1.178607586289366
42.4 1.178607586289366
42.6 1.178607586289366
42.8 1.178607586289366
43.0 1.178607586289366
43.2 1.178607586289366
43.4 1.178607586289366
43.6 1.178607586289366
43.8 1.178607586289366
44.0 1.178607586289366
44.2 1.178607586289366
44.4 1.178607586289366
44.6 1.178607586289366
44.8 1.178607586289366
45.0 1.178607586289366
45.2 1.178607586289366
45.4 1.178607586289366
45.6 1.212424389068295
45.8 1.212424389068295
46.0 1.212424389068295
46.2 1.212424389068295
46.4 1.212424389068295
46.6 1.212424389068295
46.8 1.212424389068295
47.0 1.212424389068295
47.2 1.212424389068295
47.4 1.212424389068295
47.6 1.212424389068295
47.8 1.212424389068295
48.0 1.212424389068295
48.2 1.212424389068295
48.4 1.212424389068295
48.6 1.212424389068295
48.8 1.212424389068295
49.0 1.212424389068295
49.2 1.212424389068295
49.4 1.212424389068295
49.6 1.212424389068295
49.8 1.212424389068295
50.0 1.212424389068295


==> FN/lower_r.dat <==
5.0 0.061329385338490944
5.2 0.06150429109652511
5.4 0.06164011402616159
5.6 0.061723539081434665
5.8 0.06172636189972121
6.0 0.06193094754320262
6.2 0.062002740665492134
6.4 0.062092568661561605
6.6 0.06237402710756027
6.8 0.06241184245967223
7.0 0.06242954664356171
7.2 0.06251542172781045
7.4 0.06253961035354959
7.6 0.06257515584179318
7.8 0.06263554223347531
8.0 0.06271901118502868
8.2 0.06274213107301518
8.4 0.06277139485659225
8.6 0.06277735148964908
8.8 0.06283866971931006
9.0 0.06304346712157251
9.2 0.06311774216241571
9.4 0.06312488231007589
9.6 0.06317849218883972
9.8 0.06766837766099519
10.0 0.07036827687156122
10.2 0.07288970707615135
10.4 0.07348055826658904
10.6 0.07349453590503129
10.8 0.07350117155131036
11.0 0.07356611812197099
11.2 0.07370609365693499
11.4 0.07389239068695135
11.6 0.07393613347282255
11.8 0.07399845590814763
12.0 0.0741457197192127
12.2 0.07422650924092376
12.4 0.07436255999257285
12.6 0.07451252629947856
12.8 0.07452025724489243
13.0 0.0745828616905573
13.2 0.07464270589765198
13.4 0.07470137978801158
13.6 0.07477390574797532
13.8 0.07480425496136532
14.0 0.07481415118777145
14.2 0.07486933594367515
14.4 0.07489109103960231
14.6 0.07492519376489395
14.8 0.0749576499641111
15.0 0.11699241806598128
15.2 0.1175609974902991
15.4 0.11798540583761444
15.6 0.11801114432095815
15.8 0.11819827679258561
16.0 0.11847795738702221
16.2 0.11866917441663236
16.4 0.11870880880929723
16.6 0.11884093161494909
16.8 0.11908816534320218
17.0 0.11913665989247656
17.2 0.11914839151109817
17.4 0.11923685513178461
17.6 0.11932987002910526
17.8 0.11939474996257092
18.0 0.11947591612880372
18.2 0.11965366729949095
18.4 0.1197032657187151
18.6 0.1197750505495122
18.8 0.11989270317142497
19.0 0.12015444323936407
19.2 0.1203435464427962
19.4 0.12076191245846837
19.6 0.12079747772417268
19.8 0.12178759291342099
20.0 0.12223304352764976
20.2 0.12261249600807474
20.4 0.12277228746687643
20.6 0.12307175585010342
20.8 0.12311883173610812
21.0 0.12314791727320704
21.2 0.12321927907118087
21.4 0.1233266459160247
21.6 0.1234632683582568
21.8 0.12360781162134103
22.0 0.12361870323341477
22.2 0.12369614810022736
22.4 0.12375370790968428
22.6 0.12380012255583768
22.8 0.12382106670535642
23.0 0.12404460254095233
23.2 0.12410841269948261
23.4 0.12413704791624196
23.6 0.12416849880043175
23.8 0.12417518748781137
24.0 0.1241793209249921
24.2 0.23894939321197775
24.4 0.23930895347873596
24.6 0.2395895559761498
24.8 0.24003066476572374
25.0 0.2403024288339263
25.2 0.24100400692222268
25.4 0.24139799644150456
25.6 0.2415588263196171
25.8 0.24238310848395647
26.0 0.24240523249992157
26.2 0.24309285467388517
26.4 0.24314546449274604
26.6 0.24318971586335406
26.8 0.24340311359779096
27.0 0.24408266061595502
27.2 0.2443716317565441
27.4 0.2443842128575629
27.6 0.2446384208052237
27.8 0.24511396999490825
28.0 0.2452407278789665
28.2 0.24572847342096168
28.4 0.24696144628667877
28.6 0.24794261557170374
28.8 0.2481537446039945
29.0 0.2483151925897841
29.2 0.24832363264435628
29.4 0.24854627908815355
29.6 0.24864119928169223
29.8 0.24866592468649873
30.0 0.24887327853942082
30.2 0.24919008306948057
30.4 0.24934766541914494
30.6 0.249614807338612
30.8 0.24998519176672412
31.0 0.25039323717113676
31.2 0.25088730951859023
31.4 0.25100718118687526
31.6 0.2510814113368948
31.8 0.2514903855917787
32.0 0.25160292884531843
32.2 0.25180376853294256
32.4 0.2518884469541927
32.6 0.25198171318305146
32.8 0.2521027429342381
33.0 0.25661590107252646
33.2 0.25899902282574894
33.4 0.26397409415382217
33.6 0.2705597025512714
33.8 0.27057587342250616
34.0 0.2710062324985661
34.2 0.2715556722779664
34.4 0.2716852437983218
34.6 0.2720070976212057
34.8 0.27257038508964715
35.0 0.2729560706030499
35.2 0.27313420174535147
35.4 0.27343703553363025
35.6 0.2736153939829696
35.8 0.2736241520847193
36.0 0.2739306238061384
36.2 0.27439302415517425
36.4 0.27471794676150474
36.6 0.2750817097788562
36.8 0.2752422811286449
37.0 0.2755954454436345
37.2 0.2756023619686534
37.4 0.27586400421058577
37.6 0.2762422069767998
37.8 0.27669579885124096
38.0 0.2768572033908752
38.2 0.27700717338993774
38.4 0.2772842846542482
38.6 0.2776858615742572
38.8 0.2779374161933781
39.0 0.2781106121270671
39.2 0.27848205145860516
39.4 0.27850980426051053
39.6 0.2787834789674986
39.8 0.27891277694533556
40.0 0.2790811074139473
40.2 0.2793061064838151
40.4 0.2797079781506246
40.6 0.2801144419278186
40.8 0.28026259592832875
41.0 0.2807764342098327
41.2 0.28081537673467993
41.4 0.2810274304696236
41.6 0.28103472640200605
41.8 0.28116084665920255
42.0 0.28117748315959523
42.2 0.2826144660465507
42.4 0.28279856355907346
42.6 0.2844399447616383
42.8 0.2855955613646779
43.0 0.28563898064740245
43.2 0.2856845247530557
43.4 0.2861621154506315
43.6 0.28633318653811546
43.8 0.2868470504336683
44.0 0.2871972627039953
44.2 0.28730797443224176
44.4 0.2873976205976284
44.6 0.2877680842269817
44.8 0.28784159217431493
45.0 0.2878865094147213
45.2 0.2879612735379595
45.4 0.2882984400814003
45.6 0.2883214865245984
45.8 0.288413946919663
46.0 0.2888508005357819
46.2 0.29071828906002406
46.4 0.3072130124617101
46.6 0.3124658512087285
46.8 0.32774092928950754
47.0 0.3405945141983545
47.2 0.3486586202124083
47.4 0.3492709921974496
47.6 0.3493963760187357
47.8 0.3497510236824717
48.0 0.35018187210779855
48.2 0.3503485417855287
48.4 0.35037218007882964
48.6 0.35151082650032195
48.8 0.3523256362806725
49.0 0.35273768790779136
49.2 0.35302728096788766
49.4 0.3543701785058732
49.6 0.3546992421928312
49.8 0.35476852260482195
50.0 0.3549207482532017


==> FN/lower_v.dat <==
5.0 0.05678107309157519
5.2 0.05678933908432782
5.4 0.05689476858137499
5.6 0.05721976047976807
5.8 0.05743234081430876
6.0 0.057578314678997634
6.2 0.057763621585430774
6.4 0.05778850043913803
6.6 0.05783642981002892
6.8 0.057886657096736495
7.0 0.05793414468999078
7.2 0.05796405795073532
7.4 0.05797616110761834
7.6 0.05807172046704828
7.8 0.058355002889958166
8.0 0.05851452047504044
8.2 0.059010208522707185
8.4 0.0591398203598683
8.6 0.059201309821266
8.8 0.059669920510516866
9.0 0.06075875203484447
9.2 0.061045596061010926
9.4 0.0613019550719044
9.6 0.06154826516582563
9.8 0.06159768132919773
10.0 0.06164774073025347
10.2 0.061758021061699794
10.4 0.061813466986066525
10.6 0.06182452190933343
10.8 0.06187030355847643
11.0 0.061892854183469424
11.2 0.06195297633556456
11.4 0.06199007465310252
11.6 0.062148265507393274
11.8 0.062193366547880186
12.0 0.06231620503762607
12.2 0.062335969948899395
12.4 0.06252476053023892
12.6 0.06266226550589711
12.8 0.06269732496029541
13.0 0.07413948448403666
13.2 0.07449345724724467
13.4 0.07455539595628069
13.6 0.1591061457417898
13.8 0.15940691631667345
14.0 0.15981571355222085
14.2 0.15998865439275656
14.4 0.16660071116487404
14.6 0.16729718514804273
14.8 0.16746105190848257
15.0 0.16770751355280733
15.2 0.16802687820392684
15.4 0.16823050911169657
15.6 0.16830894939659047
15.8 0.1683903423434252
16.0 0.1684924408734941
16.2 0.16873386654669617
16.4 0.16901318021376435
16.6 0.1691107019315725
16.8 0.16923068422084017
17.0 0.1693626594032055
17.2 0.169771495651245
17.4 0.17056398868482878
17.6 0.1719524542951849
17.8 0.1931626274964654
18.0 0.1933242306462584
18.2 0.21006056384997307
18.4 0.21201705853894676
18.6 0.2121180467950583
18.8 0.21321096147743152
19.0 0.2137057346946482
19.2 0.21389491362987995
19.4 0.2140628876974786
19.6 0.21409901076063179
19.8 0.21440505479565136
20.0 0.21445778549222574
20.2 0.21522469091083668
20.4 0.21547143468336238
20.6 0.21587076418852777
20.8 0.21631029045394942
21.0 0.2164788703815867
21.2 0.21679908173557894
21.4 0.21717294775067783
21.6 0.21722427222741328
21.8 0.21737720637873287
22.0 0.2178268998374232
22.2 0.2193062371059377
22.4 0.22306935236903863
22.6 0.2235598923177344
22.8 0.2276736857314015
23.0 0.22822651802483265
23.2 0.22840808597461518
23.4 0.2595326850393012
23.6 0.26855372070592415
23.8 0.2706179524140484
24.0 0.2717208945927198
24.2 0.27278515977901163
24.4 0.272925504286864
24.6 0.2742471599563889
24.8 0.2743597739110722
25.0 0.2747636082728416
25.2 0.27511354497117824
25.4 0.2761148653212082
25.6 0.2765211625040545
25.8 0.27662166004211
26.0 0.27718584387562234
26.2 0.27829732132733476
26.4 0.27834644478326803
26.6 0.2806498460497839
26.8 0.28227122081657235
27.0 0.2828324453495861
27.2 0.2833740428035626
27.4 0.28389996932612693
27.6 0.2847131703654457
27.8 0.28541472082209995
28.0 0.28564835590150783
28.2 0.2859025457136256
28.4 0.28658828507289213
28.6 0.28660395993224186
28.8 0.2866863413480495
29.0 0.2870737255050019
29.2 0.2873118599581718
29.4 0.28811610668766197
29.6 0.28853474772342436
29.8 0.28885794606439547
30.0 0.2891677815102429
30.2 0.29010138051689566
30.4 0.29018414982024265
30.6 0.2903392090196187
30.8 0.2909621239340673
31.0 0.2923492457936088
31.2 0.2933070617527699
31.4 0.29408649075743454
31.6 0.2952117434684133
31.8 0.29668411259407573
32.0 0.31592969058697734
32.2 0.33673133918243064
32.4 0.3464667325617551
32.6 0.3500839065122768
32.8 0.3578137650821285
33.0 0.3585885277186849
33.2 0.35945611467024763
33.4 0.35998360119222667
33.6 0.36125845808725654
33.8 0.3616244695248078
34.0 0.36208319405370126
34.2 0.3631524948562144
34.4 0.36338452696549994
34.6 0.36410585330234796
34.8 0.36543669064777123
35.0 0.36683231048757053
35.2 0.36731091771355745
35.4 0.3675463006538674
35.6 0.36894396324715617
35.8 0.3692804892215905
36.0 0.3695000986669574
36.2 0.3701498854135994
36.4 0.3715544038314616
36.6 0.3721572343196183
36.8 0.3724898732455041
37.0 0.3730439571375465
37.2 0.374092462379582
37.4 0.374149070407351
37.6 0.3744766305290002
37.8 0.3751756544620331
38.0 0.37569393349492614
38.2 0.3760259812431748
38.4 0.3766460735338663
38.6 0.3770974876029068
38.8 0.3773313310818697
39.0 0.37754920213495435
39.2 0.377739467350884
39.4 0.3781441531993298
39.6 0.3794595340238654
39.8 0.38013807625524654
40.0 0.38070547285543205
40.2 0.3838573027670245
40.4 0.3856476103796083
40.6 0.39036661695789077
40.8 0.3944778708411703
41.0 0.3956809827863259
41.2 0.42063763721282615
41.4 0.43483574830723953
41.6 0.4359816157211349
41.8 0.4384522480295886
42.0 0.43967900014044253
42.2 0.4399229799830213
42.4 0.4412765011525551
42.6 0.44140311088807727
42.8 0.4414694379309211
43.0 0.44328788228359745
43.2 0.4435977112240156
43.4 0.4447619179396095
43.6 0.44553095125850506
43.8 0.4468159333690824
44.0 0.4473942943042405
44.2 0.4476091302997346
44.4 0.4481019167610663
44.6 0.4496805214211257
44.8 0.4509513302126755
45.0 0.4525836864224232
45.2 0.452897375496918
45.4 0.45468913506352165
45.6 0.4558831290875699
45.8 0.4559911337922091
46.0 0.4565673702890917
46.2 0.45730701264095647
46.4 0.45738929537575485
46.6 0.45788487461457683
46.8 0.4591060806802002
47.0 0.4592549021528867
47.2 0.4599036766221205
47.4 0.46012716355634414
47.6 0.4611058610233766
47.8 0.46225089667134905
48.0 0.46273967773595537
48.2 0.46428624868870183
48.4 0.46459500712759216
48.6 0.4650441096829282
48.8 0.46560796714160835
49.0 0.46596064523877095
49.2 0.46631013379160546
49.4 0.46649604478604
49.6 0.4667584700037066
49.8 0.46714585415356746
50.0 0.46729851244956694


==> FN/mean_r.dat <==
5.0 0.0811454624104266
5.2 0.08126756888727435
5.4 0.08145481244986245
5.6 0.08155643906558448
5.8 0.08164973478807766
6.0 0.08193281857701645
6.2 0.08205320389056232
6.4 0.08214950893985076
6.6 0.08222627967557476
6.8 0.08235408187572481
7.0 0.08244564698368372
7.2 0.08255482074741773
7.4 0.08264754089896155
7.6 0.0827131422122136
7.8 0.08279466519793652
8.0 0.08289001537781075
8.2 0.08300621682938551
8.4 0.08311338131532937
8.6 0.08322654844005402
8.8 0.0833066131758138
9.0 0.08342400151174431
9.2 0.08358754677196727
9.4 0.08373637904106024
9.6 0.08392560371362727
9.8 0.08943479976090031
10.0 0.09241771215109006
10.2 0.09413367000493231
10.4 0.0943575241833863
10.6 0.09449602544215935
10.8 0.09461613226956322
11.0 0.09476209861978371
11.2 0.09491415200148957
11.4 0.09500638114605185
11.6 0.09508816168382118
11.8 0.09518698210231064
12.0 0.09528054234275585
12.2 0.09536800330398322
12.4 0.09544916662056269
12.6 0.09552202173869859
12.8 0.09560192591753063
13.0 0.09567923311906743
13.2 0.09576471092219921
13.4 0.09583514137180495
13.6 0.09592939026165329
13.8 0.09601546484167257
14.0 0.096104389510056
14.2 0.09619166104705353
14.4 0.09630149496032882
14.6 0.09643684036545531
14.8 0.09662060352470268
15.0 0.14840890036414517
15.2 0.14873881597929978
15.4 0.1490595762805609
15.6 0.1492321835440424
15.8 0.14942119972592924
16.0 0.14959594014006827
16.2 0.1497431183497482
16.4 0.14989554083090617
16.6 0.1500548117264678
16.8 0.15019894631892253
17.0 0.15035290874036997
17.2 0.15048071693269874
17.4 0.15061133277784688
17.6 0.15074712556753736
17.8 0.15087317320146287
18.0 0.15100623040743447
18.2 0.15113742789756981
18.4 0.15130658787157547
18.6 0.15142725223281753
18.8 0.15157712737209073
19.0 0.15182739287074304
19.2 0.15214172823255745
19.4 0.1524112794522967
19.6 0.15272596973789482
19.8 0.15336658752370663
20.0 0.1535388053134901
20.2 0.15374162430468027
20.4 0.15405408100535467
20.6 0.15421846003077144
20.8 0.15440309559259363
21.0 0.15453680217245003
21.2 0.15468957585823367
21.4 0.15482771308099502
21.6 0.15495741122216486
21.8 0.15511126719111
22.0 0.15527247679284126
22.2 0.15538219986958382
22.4 0.15549931850300944
22.6 0.15561932065246648
22.8 0.1557493361154322
23.0 0.15587695171534469
23.2 0.15601649950417912
23.4 0.15613881523475634
23.6 0.1562462930437149
23.8 0.1564074604514986
24.0 0.156797299377812
24.2 0.3008910700655959
24.4 0.30123399975394277
24.6 0.30148505244541157
24.8 0.30186969106037187
25.0 0.3021151503479524
25.2 0.30243824730050767
25.4 0.3027491182379521
25.6 0.30314118711816834
25.8 0.3035902985871405
26.0 0.30396575349354865
26.2 0.3042679874202974
26.4 0.30456614413277805
26.6 0.3048464967547724
26.8 0.30515670490709795
27.0 0.30547443456090506
27.2 0.30580450139745285
27.4 0.30612492486980486
27.6 0.30650966301612254
27.8 0.30679468323178727
28.0 0.3072224113661448
28.2 0.307510985057613
28.4 0.30845173396132575
28.6 0.30893296200551335
28.8 0.30945247968886247
29.0 0.30978629844042127
29.2 0.3102823121200907
29.4 0.31064005571212433
29.6 0.31088122820495184
29.8 0.3112124128989244
30.0 0.3117542089691965
30.2 0.31203995232018966
30.4 0.3123950862852863
30.6 0.31269094942865316
30.8 0.3129800801683817
31.0 0.31331882171235576
31.2 0.31369997152276224
31.4 0.31407217695234696
31.6 0.3144188423012322
31.8 0.3147551652880914
32.0 0.31508766139049077
32.2 0.31560009610792433
32.4 0.31617174726203723
32.6 0.3167334422980714
32.8 0.31724730849970006
33.0 0.3210019647076161
33.2 0.323544495162575
33.4 0.3301475039421275
33.6 0.33450127059987667
33.8 0.33486433900678986
34.0 0.33543246052015363
34.2 0.33605892651709723
34.4 0.33645264853936063
34.6 0.3368530605004413
34.8 0.33732070376595236
35.0 0.33778269230606484
35.2 0.3382909556004785
35.4 0.33882841780173667
35.6 0.3393253716660099
35.8 0.3396633048643947
36.0 0.3401198980230332
36.2 0.3404890963227521
36.4 0.3408944574797106
36.6 0.34122604036760373
36.8 0.34156447514991667
37.0 0.34221936605324366
37.2 0.34260241334297764
37.4 0.342974083950627
37.6 0.34332736182815143
37.8 0.34365229722007457
38.0 0.34398263147804803
38.2 0.34435217530038686
38.4 0.3447415648121026
38.6 0.3450326811406336
38.8 0.34541264448958736
39.0 0.3458504529710925
39.2 0.3462115144606355
39.4 0.34649606601086247
39.6 0.34680700319704216
39.8 0.34713039913921134
40.0 0.34741573390198327
40.2 0.3477443384028168
40.4 0.3480247657792523
40.6 0.3483673011639722
40.8 0.3487001256211427
41.0 0.3489839740206131
41.2 0.3492329690412709
41.4 0.349578923315133
41.6 0.3499275718302784
41.8 0.3503169725739489
42.0 0.3507829119518026
42.2 0.3567581751508711
42.4 0.35874373832831585
42.6 0.3609300192601883
42.8 0.3630707359109755
43.0 0.3637317189903334
43.2 0.36418896242979093
43.4 0.36481580262438823
43.6 0.3652335657665288
43.8 0.36569829800722903
44.0 0.3661146615623679
44.2 0.36638649136855633
44.4 0.3667383894166038
44.6 0.36730745716085916
44.8 0.36770103656321707
45.0 0.3679941031555672
45.2 0.3683255230373896
45.4 0.3686874121297677
45.6 0.3690962166630846
45.8 0.36961990591940347
46.0 0.3707844200892455
46.2 0.38854970299645614
46.4 0.4707113260895151
46.6 0.4806671032199723
46.8 0.5003438366328637
47.0 0.5101914946980957
47.2 0.5151282738015126
47.4 0.5156510074603506
47.6 0.5162151965181926
47.8 0.5166809951837941
48.0 0.5179280596328509
48.2 0.5189634770133607
48.4 0.5196485306915545
48.6 0.5202804019862962
48.8 0.5209881866808772
49.0 0.5217031970437961
49.2 0.5223010716281816
49.4 0.5228047777060105
49.6 0.5234736493308689
49.8 0.5240718613698331
50.0 0.5257820995418784


==> FN/mean_v.dat <==
5.0 0.07239660226995183
5.2 0.07251202555539238
5.4 0.07264441871614966
5.6 0.07280724466152849
5.8 0.07289354008753746
6.0 0.07303401256767869
6.2 0.07315284076883931
6.4 0.07322943714786542
6.6 0.0732978992397601
6.8 0.07335453078741412
7.0 0.0734941251002568
7.2 0.07371389838923577
7.4 0.07385174167278458
7.6 0.07399589184337307
7.8 0.07418566397642466
8.0 0.07428868542596276
8.2 0.0747082332669361
8.4 0.07482962190462619
8.6 0.07509554647560934
8.8 0.07533108833164376
9.0 0.07623870043040328
9.2 0.0769451035425977
9.4 0.07723279658930772
9.6 0.0773588464858598
9.8 0.07748563611187506
10.0 0.07759267271457937
10.2 0.07765380240531405
10.4 0.07774841886212014
10.6 0.07782036639326832
10.8 0.07786289337941336
11.0 0.07798119076536446
11.2 0.07807259554903713
11.4 0.07815165158101973
11.6 0.07831523009975815
11.8 0.07838985239054962
12.0 0.07854916969123793
12.2 0.07867942408898317
12.4 0.07926803089215001
12.6 0.07936068353762232
12.8 0.07959907208738193
13.0 0.19014711280197522
13.2 0.19127732908601974
13.4 0.19288635876415827
13.6 0.21307196215785387
13.8 0.21379609873925629
14.0 0.21481694043815464
14.2 0.21676317261823058
14.4 0.21991843624745128
14.6 0.22040839634752568
14.8 0.22100694712884125
15.0 0.2215712382387582
15.2 0.22177934831113627
15.4 0.22197922858514252
15.6 0.22231005678631616
15.8 0.2226670937202852
16.0 0.22288320705103198
16.2 0.2230904977935928
16.4 0.2235539581036397
16.6 0.22393723197164747
16.8 0.2246063224688639
17.0 0.22551030591228244
17.2 0.22629419558043926
17.4 0.2298239430090335
17.6 0.23644989451241266
17.8 0.26484230399946174
18.0 0.2654008958183448
18.2 0.275767332386059
18.4 0.27672028454168535
18.6 0.2776502549673351
18.8 0.27836907251615917
19.0 0.2792538815728603
19.2 0.27956305355479844
19.4 0.27990385552619224
19.6 0.2802088970618357
19.8 0.28091516981743525
20.0 0.2813228851618832
20.2 0.28155078724593235
20.4 0.2818968215101046
20.6 0.28232009230592414
20.8 0.2827774861417336
21.0 0.2832514652973319
21.2 0.2837513311344621
21.4 0.2845960699721492
21.6 0.28548258920526826
21.8 0.28696253055692483
22.0 0.28762364818104824
22.2 0.2915826303285793
22.4 0.29797564398317516
22.6 0.2986866784877363
22.8 0.3033926615292719
23.0 0.305049672116496
23.2 0.3073942154791032
23.4 0.3393052225229282
23.6 0.3440843741196793
23.8 0.34520403570134467
24.0 0.34637652311134864
24.2 0.34700689410834207
24.4 0.34779829307468724
24.6 0.34803158772349163
24.8 0.34870070906495537
25.0 0.3491266363176381
25.2 0.3494822195796042
25.4 0.35029979765418584
25.6 0.35084182844870865
25.8 0.3515510670835638
26.0 0.3528803428399582
26.2 0.3540295130744352
26.4 0.35451784135821995
26.6 0.35581234620539226
26.8 0.35661463636393487
27.0 0.35748785802026245
27.2 0.3582499681890076
27.4 0.35909316149946635
27.6 0.360008942456037
27.8 0.360658043325097
28.0 0.36118367889690767
28.2 0.3614248988092978
28.4 0.3619166678694797
28.6 0.36233881524043354
28.8 0.3627484398785286
29.0 0.36311919827110073
29.2 0.36389204945079096
29.4 0.3647166078593997
29.6 0.36539344707313204
29.8 0.365752025942987
30.0 0.36630925296582784
30.2 0.36707198740095404
30.4 0.3675661050163933
30.6 0.3687474511775531
30.8 0.37098728019600624
31.0 0.37661312491578897
31.2 0.3806392685763611
31.4 0.3834034083778397
31.6 0.38717356677037973
31.8 0.3932989843658345
32.0 0.43303953245757554
32.2 0.4477232857533696
32.4 0.45262985238856207
32.6 0.4562756870991516
32.8 0.4593527295143494
33.0 0.4607777965318336
33.2 0.4617558329447314
33.4 0.4621132333124346
33.6 0.4627784704900975
33.8 0.4634862574045613
34.0 0.46465886591666644
34.2 0.465644667249846
34.4 0.4663406622796323
34.6 0.46739598749841804
34.8 0.46847981456950877
35.0 0.4698788473364831
35.2 0.4706908748767974
35.4 0.47137080254125885
35.6 0.4723486050357113
35.8 0.473725553730441
36.0 0.4746955883063495
36.2 0.47571991338328434
36.4 0.47709040066662545
36.6 0.4786231569517933
36.8 0.4792325438330571
37.0 0.48057383405699716
37.2 0.481161946297772
37.4 0.4815940983820972
37.6 0.4828757508497266
37.8 0.4831906120500902
38.0 0.4842758928180975
38.2 0.48480952033681973
38.4 0.48531262182491386
38.6 0.48631487564963716
38.8 0.4868696547006506
39.0 0.48750309956795485
39.2 0.48844941463874375
39.4 0.48920664462912544
39.6 0.4906187181708404
39.8 0.4916712436093074
40.0 0.49385252904916016
40.2 0.498765764475416
40.4 0.5023882918325973
40.6 0.513464509745251
40.8 0.5208278897597108
41.0 0.5241378773024934
41.2 0.5494696095174805
41.4 0.5631139860970281
41.6 0.5655333981622006
41.8 0.5686285082035719
42.0 0.5704215488401154
42.2 0.57199513450387
42.4 0.5738922307220555
42.6 0.5747994442017568
42.8 0.5751180026544499
43.0 0.5754306498113357
43.2 0.5764570532934097
43.4 0.5770384989523754
43.6 0.5778168655667411
43.8 0.5786914973414597
44.0 0.5793012286564109
44.2 0.580264606309516
44.4 0.581852257018608
44.6 0.5830139327934863
44.8 0.5842000435766294
45.0 0.58682883541724
45.2 0.5884439829291792
45.4 0.5899532261287034
45.6 0.5915953750462137
45.8 0.5927064648814934
46.0 0.5931994760938069
46.2 0.5936911228750709
46.4 0.5944284568602275
46.6 0.5952245964054327
46.8 0.5960649322013092
47.0 0.5966299736146965
47.2 0.5972084623365237
47.4 0.5981039525941889
47.6 0.5987576651250607
47.8 0.5992446755266848
48.0 0.5999163865831635
48.2 0.6004841686976674
48.4 0.6018643039389923
48.6 0.6028692562669022
48.8 0.6035005213736342
49.0 0.6051128289722282
49.2 0.6059819194271633
49.4 0.6070143482850757
49.6 0.6086869608684428
49.8 0.6102606814272248
50.0 0.610905063650795


==> FN/numsol_r.dat <==
0.0 1.0
0.2 1.0631111111111111
0.4 1.1101853148879757
0.6 1.135228483152432
0.8 1.1259780475259644
1.0 1.0610130279139074
1.2 0.9348461945185258
1.4 0.7965610111491773
1.6 0.6628389424350198
1.8 0.533679771173169
2.0 0.40907751669743303
2.2 0.28903227357111777
2.4 0.17355114301521718
2.6 0.06264940195280147
2.8 -0.043648014023569916
3.0 -0.14530460361422678
3.2 -0.24226980974741316
3.4 -0.3344757122067936
3.6 -0.42183254952165034
3.8 -0.5042225230183224
4.0 -0.5814910115330398
4.2 -0.6534337635660776
4.4 -0.7197776245280945
4.6 -0.7801504684303533
4.8 -0.8340323076765515
5.0 -0.8806719597762619
5.2 -0.9189372224084716
5.4 -0.9470292165393074
5.6 -0.9619044497059744
5.8 -0.9580557716889687
6.0 -0.9250719039038059
6.2 -0.8452238460633941
6.4 -0.7087738543444824
6.6 -0.552353144240071
6.8 -0.4003315959296346
7.0 -0.25381642507956076
7.2 -0.11286630805573078
7.4 0.022449364502822727
7.6 0.15203809338449778
7.8 0.2757777443163408
8.0 0.3935075425137085
8.2 0.5050150238933857
8.4 0.6100164985140926
8.6 0.7081266948506133
8.8 0.7988095286009586
9.0 0.8812942063330002
9.2 0.954423882693623
9.4 1.01636456479649
9.6 1.0640058470581202
9.8 1.0916554755124483
10.0 1.0882539394366662
10.2 1.0339277167324925
10.4 0.9166455591183537
10.6 0.7792757085923516
10.8 0.6461352865253066
11.0 0.517556717227908
11.2 0.39353472178587834
11.4 0.274070230934971
11.6 0.15917131653726618
11.8 0.04885439565968629
12.0 -0.05685423939569007
12.2 -0.157916449890587
12.4 -0.2542796714750655
12.6 -0.34587348049308175
12.8 -0.4326049326685063
13.0 -0.5143520946065995
13.2 -0.5909548413177788
13.4 -0.6622013890187386
13.6 -0.7278079420682991
13.8 -0.7873867812987555
14.0 -0.8403940814921922
14.2 -0.8860403906866577
14.4 -0.9231285144628804
14.6 -0.9497420352552184
14.8 -0.9626107195791737
15.0 -0.9557698371777124
15.2 -0.9179439530080044
15.4 -0.8307529372425967
15.6 -0.6889173208069935
15.8 -0.5326885551923932
16.0 -0.38136356460159304
16.2 -0.2355539770046322
16.4 -0.09531720080829446
16.6 0.03927475448261393
16.8 0.16812601552836912
17.0 0.29111009435886515
17.2 0.40806046404136287
17.4 0.5187568475164216
17.6 0.6229045979583456
17.8 0.7201024957759319
18.0 0.8097902115514657
18.2 0.8911581627353018
18.4 0.962983629999207
18.6 1.0233128229488737
18.8 1.0688008321646014
19.0 1.093267625024548
19.2 1.084673909287423
19.4 1.0222258555357673
19.6 0.8990955172956361
19.8 0.7620649502912054
20.0 0.6295060337536201
20.2 0.5015079660019961
20.4 0.37806622908895476
20.6 0.25918260550936145
20.8 0.14486615717012669
21.0 0.03513446592226444
21.2 -0.06998478749821868
21.4 -0.17045178543791153
21.6 -0.266211901102893
21.8 -0.3571921325950952
22.0 -0.4432962491757586
22.2 -0.5243980355132162
22.4 -0.6003316478055094
22.6 -0.6708774459185033
22.8 -0.7357404866825539
23.0 -0.7945166328356638
23.2 -0.846636813259297
23.4 -0.8912707710819046
23.6 -0.9271514797232545
23.8 -0.9522351737532055
24.0 -0.9630040752537479
24.2 -0.9529931728732494
24.4 -0.9100115352933567
24.6 -0.8152875657399649
24.8 -0.6689229809860192
25.0 -0.5131117752960339
25.2 -0.36248546497579814
25.4 -0.21738231763050686
25.6 -0.07786002679799843
25.8 0.056006681306255066
26.0 0.1841184518513787
26.2 0.30634429238149397
26.4 0.42251170486560263
26.6 0.5323922708692594
26.8 0.6356798755038747
27.0 0.7319565206346231
27.2 0.8206362142282376
27.4 0.9008680241220294
27.6 0.971358426885707
27.8 1.0300236725187304
28.0 1.0732621161396108
28.2 1.0943574484025873
28.4 1.0802196938448012
28.6 1.0094044001649076
28.8 0.881460041820089
29.0 0.7449284107871867
29.2 0.6129508226833906
29.4 0.4855331798624847
29.6 0.36267172669515363
29.8 0.24436911334540765
30.0 0.13063541177276028
30.2 0.021489394061775344
30.4 -0.08303983779265942
30.6 -0.18291074422014936
30.8 -0.27806657865827633
31.0 -0.3684316830378623
31.2 -0.453906431853061
31.4 -0.5343601735106206
31.6 -0.6096211191790215
31.8 -0.6794614299094315
32.0 -0.7435744771398305
32.2 -0.8015388245435016
32.4 -0.852758641486142
32.6 -0.8963601215283092
32.8 -0.9310011261089381
33.0 -0.9544997647107218
33.2 -0.9630677982838898
33.4 -0.9496938110481508
33.6 -0.9012280803597267
33.8 -0.7988711481387272
34.0 -0.6488834973149846
34.2 -0.4936230540182734
34.4 -0.34369691183125717
34.6 -0.19930110757848268
34.8 -0.06049450910876106
35.0 0.07264534722555892
35.2 0.20001551320477737
35.4 0.3214803339139225
35.6 0.43686110995524663
35.8 0.5459209346291486
36.0 0.6483416822858259
36.2 0.7436876893903996
36.4 0.8313457773161774
36.6 0.9104208901691986
36.8 0.97954331328657
37.0 1.0364881380910391
37.2 1.0773723567720128
37.4 1.0948903609108742
37.6 1.0748364736466043
37.8 0.9955127106203606
38.0 0.8638320857637799
38.2 0.7278655668867646
38.4 0.59646915951804
38.6 0.4696318940713401
38.8 0.3473507807807506
39.0 0.22962935385687727
39.2 0.11647871595699485
39.4 0.007918855701438202
39.6 -0.09601966967049774
39.8 -0.1952935540593113
40.0 -0.2898438715272175
40.2 -0.37959222659262026
40.4 -0.46443548574345506
40.6 -0.5442383992296942
40.8 -0.6188229949711901
41.0 -0.68795287299922
41.2 -0.7513091476509276
41.4 -0.8084521417831343
41.6 -0.8587576366917217
41.8 -0.901305301858925
42.0 -0.9346721206512265
42.2 -0.9565262263749355
42.4 -0.962783683869952
42.6 -0.9458372088097088
42.8 -0.8915482744457023
43.0 -0.7815735142037767
43.2 -0.6288602900783296
43.4 -0.47422245437598476
43.6 -0.32499763932621645
43.8 -0.18131012680269715
44.0 -0.04322048744689372
44.2 0.08919084018102831
44.4 0.2158171977397883
44.6 0.33651810229829604
44.8 0.4511084108213188
45.0 0.5593423617371056
45.2 0.6608892421206185
45.4 0.7552947752792245
45.6 0.8419169561176372
45.8 0.9198135964482875
46.0 0.9875328975348616
46.2 1.0426964389515012
46.4 1.0811125700665327
46.6 1.0948287406610322
46.8 1.0684700876100186
47.0 0.9806343005966519
47.2 0.8462604485025451
47.4 0.7108767679578067
47.6 0.5800614018059698
47.8 0.4538044656743389
48.0 0.33210374974848567
48.2 0.21496368915526856
48.4 0.10239643850373958
48.6 -0.005576769923980665
48.8 -0.10892388852441962
49.0 -0.20759979846578328
49.2 -0.301543332549435
49.4 -0.3906732733003727
49.6 -0.4748828609379103
49.8 -0.5540320778816578
50.0 -0.6279365181389195


==> FN/numsol_v.dat <==
0.0 -1.0
0.2 -0.7871
0.4 -0.49734586449182183
0.6 -0.05100864968850438
0.8 0.6952967358744725
1.0 1.7247662319854067
1.2 2.1043160809411203
1.4 2.063647389556753
1.6 2.0219154463888285
1.8 1.979381909499335
2.0 1.9359599528073688
2.2 1.8915483529038437
2.4 1.846027962339852
2.6 1.7992571103206807
2.8 1.7510654352907706
3.0 1.701245472091354
3.2 1.649540957269674
3.4 1.5956302278755559
3.6 1.5391020987430044
3.8 1.4794198846881002
4.0 1.4158661507302939
4.2 1.347455034961623
4.4 1.2727878693972237
4.6 1.1898053084521631
4.8 1.0953413678737807
5.0 0.9842781534418213
5.2 0.847851104706602
5.4 0.6700576166529358
5.6 0.41976152116972626
5.8 0.03423674942276836
6.0 -0.5981964993451404
6.2 -1.5011146758283522
6.4 -2.0111271920513056
6.6 -1.9903579974016907
6.8 -1.9384224211301808
7.0 -1.8844732658019467
7.2 -1.8284461480935308
7.4 -1.7700023070092161
7.6 -1.7087068506114738
7.8 -1.6439958145550169
8.0 -1.575120596865642
8.2 -1.5010598811166038
8.4 -1.4203748747911182
8.6 -1.3309608178607943
8.8 -1.2295988043600432
9.0 -1.1111010083567303
9.2 -0.9665765982221544
9.4 -0.7796811975633726
9.6 -0.5180723608882583
9.8 -0.11430518491031172
10.0 0.5606464007459673
10.2 1.5579556217016357
10.4 2.0891852043932637
10.6 2.058374846828416
10.8 2.0165444290861974
11.0 1.9739028323837338
11.2 1.9303607918831835
11.4 1.8858150127227868
11.6 1.8401437619349907
11.8 1.7932020963820425
12.0 1.7448154528680817
12.2 1.6947708844269247
12.4 1.642804846791775
12.6 1.5885858114738796
12.8 1.5316889213666147
13.0 1.471558056948889
13.2 1.407447351022518
13.4 1.3383279614721704
13.6 1.2627337774783882
13.8 1.1784950194750814
14.0 1.0822558886588405
14.2 0.9685539198010058
14.4 0.8279606104698118
14.6 0.6431160459472826
14.8 0.3800021114108888
15.0 -0.029802897956863333
15.2 -0.7021872822751369
15.4 -1.6106888574122724
15.6 -2.0186731057912395
15.8 -1.983902177384056
16.0 -1.9316574276891707
16.2 -1.8774591354748567
16.4 -1.821144871478349
16.6 -1.7623642862938447
16.8 -1.7006683586907654
17.0 -1.6354732175042748
17.2 -1.5660013041612233
17.4 -1.4911877491562544
17.6 -1.409525690200012
17.8 -1.3187991663007144
18.0 -1.215598100513025
18.2 -1.0943862388088523
18.4 -0.945594762561366
18.6 -0.7514667125873852
18.8 -0.47655318160844895
19.0 -0.04681472466779413
19.2 0.6736264985647474
19.4 1.6798236560394262
19.6 2.0913052254413262
19.8 2.0530891673531104
20.0 2.0111603858236617
20.2 1.9684093040166801
20.4 1.9247455119284724
20.6 1.8800635884513748
20.8 1.8342391384374879
21.0 1.7871238434381362
21.2 1.7385387979805917
21.4 1.6882653775302248
21.6 1.6360324787238485
21.8 1.5814983025811316
22.0 1.5242237151825355
22.2 1.4636322323759943
22.4 1.3989480762051647
22.6 1.3290969860501933
22.8 1.252541216495758
23.0 1.1669930034666092
23.2 1.0688924087990381
23.4 0.9524036517446318
23.6 0.8073732911731485
23.8 0.6149493199936448
24.0 0.3379438807981223
24.2 -0.0981333144379295
24.4 -0.8113366200139525
24.6 -1.7107612632035643
24.8 -2.0200213068727546
25.0 -1.9773790394348059
25.2 -1.9248623944121899
25.4 -1.8704109584063233
25.6 -1.8138038821147593
25.8 -1.7546793258950675
26.0 -1.692573541228912
26.2 -1.6268818133785907
26.4 -1.5567961421282994
26.6 -1.4812056605498536
26.8 -1.398531234955839
27.0 -1.3064381165264323
27.2 -1.2013105750634887
27.4 -1.0772345314469522
27.6 -0.92389954929578
27.8 -0.7219905875014008
28.0 -0.43262036581901714
28.2 0.025382209904892983
28.4 0.792841487743689
28.6 1.7901707513330731
28.8 2.0886125679938226
29.0 2.0477917758984403
29.2 2.0057630395376007
29.4 1.9629010135700324
29.6 1.919113765301359
29.8 1.8742936867796678
30.0 1.8283136410656695
30.2 1.7810218272988132
30.4 1.7322348511164267
30.6 1.6817282058206595
30.8 1.6292229372955997
31.0 1.5743665503243254
31.2 1.5167049960126806
31.4 1.4556404402139567
31.6 1.3903656211952367
31.8 1.3197582527430478
32.0 1.2422044476381788
32.2 1.1552902873040947
32.4 1.055236086468538
32.6 0.93580120163729
32.8 0.7860398692383295
33.0 0.5854587839187232
33.2 0.2933877000048026
33.4 -0.17105509413886222
33.6 -0.9250958747300669
33.8 -1.798501081325529
34.0 -2.0176656946428833
34.2 -1.9708065473552137
34.4 -1.918036828811252
34.6 -1.863327905809726
34.8 -1.806422168045603
35.0 -1.7469461692960615
35.2 -1.6844207977991772
35.4 -1.618219503150892
35.6 -1.547502263877738
35.8 -1.4711096021416568
36.0 -1.3873855939389985
36.2 -1.293868488111537
36.4 -1.1867211029771543
36.6 -1.0596192048535316
36.8 -0.9014402045261265
37.0 -0.6911489308592242
37.2 -0.3860543396614068
37.4 0.10265758966621305
37.6 0.91775948258271
37.8 1.885328757319085
38.0 2.0839169613025375
38.2 2.04248231100018
38.4 2.0003520594417084
38.6 1.9573775979920451
38.8 1.9134651499847828
39.0 1.8685048573767933
39.2 1.822366758745013
39.4 1.7748954593518507
39.6 1.7259029230087388
39.8 1.6751585468942498
40.0 1.6223752202689998
40.2 1.5671893037720337
40.4 1.5091311597708945
40.6 1.4475805596388924
40.8 1.381697082972873
41.0 1.310307627957477
41.2 1.2317173145835718
41.4 1.1433772204677555
41.6 1.0412708893094076
41.8 0.9187181548747128
42.0 0.7639064325252493
42.2 0.5545360157201186
42.4 0.24611690361643765
42.6 -0.24885943877608238
42.8 -1.042591818479767
43.0 -1.8716549541771057
43.2 -2.0133028320307873
43.4 -1.964194212373803
43.6 -1.9111801812915834
43.8 -1.8562091664055143
44.0 -1.798998730736169
44.2 -1.739163564518323
44.4 -1.6762085182591608
44.6 -1.6094841547755891
44.8 -1.5381167502101765
45.0 -1.4608954196798385
45.2 -1.3760825850419312
45.4 -1.2810805910314056
45.6 -1.1718135540014207
45.8 -1.0415114949115247
46.0 -0.878161415119168
46.2 -0.65882754401315
46.4 -0.33661479633369373
46.6 0.18538212447438118
46.8 1.0474525336962708
47.0 1.9624275378244918
47.2 2.0786760038780194
47.4 2.0371604451523684
47.6 1.9949273875059061
47.8 1.9518389733898318
48.0 1.9077995485028376
48.2 1.8626969402472793
48.4 1.8163982769694764
48.6 1.7687444542036668
48.8 1.719542634597449
49.0 1.668555895693501
49.2 1.6154886496556433
49.4 1.5599656421380463
49.6 1.5015009358947644
49.8 1.439450801243456
50.0 1.3729398764025278


==> FN/obs_r.dat <==
0.0 1.0431620735549063
0.2 1.013935443354816
0.4 1.1241758415497636
0.6 1.1203008913261594
0.8 1.0407066970935457
1.0 0.9692245591984027
1.2 0.8698642207038629
1.4 0.6243211664385836
1.6 0.4648930175518653
1.8 0.36999180243722074
2.0 0.18868254401884857
2.2 0.21867190198102265
2.4 0.09734340767841704
2.6 0.06895588072571456
2.8 -0.11484928938664044
3.0 -0.19672783491261656
3.2 -0.2792734844537185
3.4 -0.40287416556375727
3.6 -0.49422367800074724
3.8 -0.5568941687890557
4.0 -0.6033101921570773
4.2 -0.6433050291154685
4.4 -0.7406631478328911
4.6 -0.7791968445210277
4.8 -0.8022384674587281
5.0 -0.9934788617311326
5.2 -0.9725759722081101
5.4 -0.9731231268683561
5.6 -0.8537404381754624
5.8 -0.9097786293826797
6.0 -0.7556880955566592
6.2 -0.704270307271887
6.4 -0.5154753255070686
6.6 -0.5066830349174793
6.8 -0.27292516147301027
7.0 -0.10653134819152142
7.2 0.051076776459690235
7.4 0.10678782084947841
7.6 0.2870468904037635
7.8 0.38383105635217146
8.0 0.3796795562667527
8.2 0.5709339173588617
8.4 0.67030313932538
8.6 0.8235653000257718
8.8 0.7653651884307212
9.0 0.9395803934373785
9.2 1.0186702718922807
9.4 1.0508156808349864
9.6 1.0593139636891
9.8 1.0192872047849966
10.0 0.882845866020296
10.2 0.7864425991213747
10.4 0.7398357612496143
10.6 0.7002277338926687
10.8 0.4215995748997377
11.0 0.29792859346336614
11.2 0.19419816557602146
11.4 0.140530111151415
11.6 -0.02626703163022033
11.8 -0.2013001964571211
12.0 -0.2513570319111843
12.2 -0.3835875181879894
12.4 -0.3529868304945417
12.6 -0.5844033191149074
12.8 -0.5855501736476849
13.0 -0.5577671045075969
13.2 -0.7132086389736729
13.4 -0.6900534244499645
13.6 -0.7769165978946191
13.8 -0.8827872163322366
14.0 -0.8274747944216242
14.2 -0.8970628430343655
14.4 -0.9171370938490154
14.6 -0.9993810063413401
14.8 -0.8036344740499712
15.0 -0.8544296651872189
15.2 -0.6272570169880582
15.4 -0.5671425674334205
15.6 -0.29933906185096776
15.8 -0.23187528991917128
16.0 -0.14945812716554083
16.2 0.009878246040787075
16.4 0.17206086903043016
16.6 0.3707675996736507
16.8 0.39074462218116995
17.0 0.50287160311802
17.2 0.4788501039032673
17.4 0.7848826729582756
17.6 0.847240065415842
17.8 0.8267093398233168
18.0 0.9725533426451403
18.2 0.953113503342905
18.4 1.0246055006369719
18.6 0.9922584580821858
18.8 1.0679260892423013
19.0 1.0085206135851739
19.2 0.8417116963279919
19.4 0.6763040928014288
19.6 0.5485186960032626
19.8 0.49931669256293365
20.0 0.29568931992550623
20.2 0.21237656553174103
20.4 0.06269368097964384
20.6 0.006364352602004318
20.8 -0.09677065157805544
21.0 -0.23271466499730717
21.2 -0.31423454619232266
21.4 -0.45055497972592273
21.6 -0.5566826532970095
21.8 -0.5501741357099155
22.0 -0.6882615208663664
22.2 -0.7344394619222822
22.4 -0.7881466497848507
22.6 -0.7203122756013108
22.8 -0.9051456187815818
23.0 -0.8653248895901386
23.2 -0.9995307618041886
23.4 -0.995351608414672
23.6 -0.9180263718417587
23.8 -0.9456477813349653
24.0 -0.8551369524090345
24.2 -0.6834024005865124
24.4 -0.4096879647682209
24.6 -0.4516262582041518
24.8 -0.2566805007872562
25.0 -0.11278303433657601
25.2 0.1376647416645882
25.4 0.13295815078290693
25.6 0.3731771931117547
25.8 0.39149483301508553
26.0 0.492768992136106
26.2 0.637527833282156
26.4 0.7130761862337989
26.6 0.7929615495902396
26.8 0.9364045862288579
27.0 0.914506345982278
27.2 1.0762431601304971
27.4 1.1297059310783035
27.6 1.0209441758526114
27.8 0.957981802201686
28.0 0.8589063684528473
28.2 0.694702345423507
28.4 0.721878405996188
28.6 0.536813870519566
28.8 0.33575412975493835
29.0 0.3228345613334153
29.2 0.17300280033780707
29.4 -0.05587816367292055
29.6 -0.03668743701531829
29.8 -0.23866421700392032
30.0 -0.2873765851630718
30.2 -0.33973668360698045
30.4 -0.4227891918176484
30.6 -0.4517581010527005
30.8 -0.490936990419117
31.0 -0.567447821045145
31.2 -0.6798883125858975
31.4 -0.7336305068111839
31.6 -0.8507769709638279
31.8 -0.917456621607151
32.0 -1.0168190798679755
32.2 -0.9317973623396621
32.4 -0.9563217010081345
32.6 -1.0292249781608085
32.8 -0.9654313539189567
33.0 -0.6872662577502798
33.2 -0.7093524846547247
33.4 -0.4770507090449831
33.6 -0.28172771143028463
33.8 -0.22764476324075725
34.0 -0.05259211950093334
34.2 0.13838265467296082
34.4 0.18714164589016005
34.6 0.4256227639010788
34.8 0.42726606491594254
35.0 0.5133856539268961
35.2 0.6828736121373743
35.4 0.7132987126104452
35.6 0.8303345739622432
35.8 0.9869749270349317
36.0 1.0073801984721018
36.2 1.0630342684718914
36.4 1.0984395333591648
36.6 1.082852078132731
36.8 1.0743168347305778
37.0 0.8507948330413398
37.2 0.709904902923514
37.4 0.6086133829174899
37.6 0.46655510264312516
37.8 0.3507176434029116
38.0 0.3560556153169333
38.2 0.1644381932205567
38.4 0.036423125638973416
38.6 -0.10747663599239879
38.8 -0.11317612858191357
39.0 -0.3292342279326105
39.2 -0.3414417882767631
39.4 -0.5145126354199303
39.6 -0.550538437387001
39.8 -0.6836699465470848
40.0 -0.7120309565928349
40.2 -0.7909280309799073
40.4 -0.7468256388397438
40.6 -0.7082091392893877
40.8 -0.8461270986782355
41.0 -0.8177445284364127
41.2 -0.9454862196282462
41.4 -0.9179441806616123
41.6 -0.9092631018927887
41.8 -0.903919930875201
42.0 -0.7191530535311186
42.2 -0.6491234260814579
42.4 -0.4239979563443582
42.6 -0.36611902464003593
42.8 -0.09240272560642843
43.0 -0.009166837271737303
43.2 0.1570362348187372
43.4 0.09329937648860513
43.6 0.34576641660219576
43.8 0.47226036348857525
44.0 0.5564666614626446
44.2 0.6027955090525525
44.4 0.7433315923304944
44.6 0.7996586339092647
44.8 0.8963071966585096
45.0 0.8586638335554997
45.2 1.0434204778305496
45.4 0.9813232200013916
45.6 1.0493579218902416
45.8 0.9168511594561193
46.0 0.9021954158217986
46.2 0.6911513324519118
46.4 0.5565677924498085
46.6 0.5171978245846329
46.8 0.3762634654153388
47.0 0.17579322491925717
47.2 0.15472471993462422
47.4 0.10498658945083436
47.6 -0.08801187945016777
47.8 -0.13303828108610433
48.0 -0.2759323998148416
48.2 -0.3796128350425745
48.4 -0.41571088833924486
48.6 -0.5328522139539644
48.8 -0.6053915095884184
49.0 -0.6717792014829859
49.2 -0.6869016249178433
49.4 -0.8439648002045396
49.6 -0.7798027520075502
49.8 -0.8168448573976239
50.0 -0.9160057482556188


==> FN/obs_v.dat <==
0.0 -0.9514671835572392
0.2 -0.8213621885841695
0.4 -0.4000529479737889
0.6 0.10485698657488239
0.8 1.0038385017221998
1.0 1.7634284104451452
1.2 2.1695048424818943
1.4 2.106621225161803
1.6 2.0320414792542
1.8 1.9081459812032617
2.0 1.9440301890196272
2.2 1.9186637665667827
2.4 1.8618336067387269
2.6 1.7753997372412664
2.8 1.7704787922770377
3.0 1.7175040995247015
3.2 1.5464925064190451
3.4 1.5542241309293054
3.6 1.5362180474516025
3.8 1.3566882373682716
4.0 1.3283735823966216
4.2 1.3178875753068235
4.4 1.1406297577078544
4.6 1.091125228705041
4.8 1.0890185334583338
5.0 0.823385869954629
5.2 0.7721499996664496
5.4 0.5573396058803491
5.6 0.18051100189146993
5.8 -0.34555953194883393
6.0 -1.2985971225367843
6.2 -1.894134222971623
6.4 -1.9330004537586396
6.6 -1.9215989779848615
6.8 -1.9434457205905555
7.0 -1.8733327520271972
7.2 -1.7913279963883701
7.4 -1.7196552640411062
7.6 -1.7061873189536503
7.8 -1.6128870200436494
8.0 -1.4953870777204097
8.2 -1.484549767225824
8.4 -1.34855726804683
8.6 -1.2257003152719126
8.8 -1.159452708461318
9.0 -0.8855095917080269
9.2 -0.7220234221579556
9.4 -0.5380316368318179
9.6 -0.022348343780630404
9.8 0.8784517269362996
10.0 1.6862212872488256
10.2 2.0598277671019893
10.4 1.9849404996261732
10.6 2.0956671490769785
10.8 1.9860687182033356
11.0 1.938834457194101
11.2 1.9321919904709899
11.4 1.877908537518834
11.6 1.808657846681699
11.8 1.6677065498601944
12.0 1.6552255794871038
12.2 1.692036745542845
12.4 1.528698570953949
12.6 1.5497379991595852
12.8 1.4581311534739196
13.0 1.3100400317983545
13.2 1.2567800576298094
13.4 1.2479164747039677
13.6 1.1117421765415771
13.8 1.0156931057629373
14.0 0.8616357174929664
14.2 0.6816278590722044
14.4 0.4525925478360524
14.6 0.12228770944629609
14.8 -0.5017768842230128
15.0 -1.397959338256208
15.2 -1.8921741782811379
15.4 -1.8046009715221734
15.6 -1.8947603398513198
15.8 -1.9246996202477455
16.0 -1.8668504765197362
16.2 -1.7386578858990294
16.4 -1.7164600239146817
16.6 -1.6803294635158075
16.8 -1.557415056943949
17.0 -1.5538639511314498
17.2 -1.4431881100110784
17.4 -1.3351594242684817
17.6 -1.1503296996476822
17.8 -1.039923096801676
18.0 -1.0140004997036753
18.2 -0.7475313528943407
18.4 -0.31787214887416293
18.6 0.07267300493432466
18.8 0.9612251332687285
19.0 1.8044016272685333
19.2 2.0209853238456135
19.4 2.178603748733493
19.6 1.9547691827592835
19.8 1.7705076778731825
20.0 1.9100645790582103
20.2 1.8509027061782086
20.4 1.7862932915896443
20.6 1.7597180404533286
20.8 1.594724986939082
21.0 1.6249710939554365
21.2 1.5662077878394896
21.4 1.60646219243087
21.6 1.5021710713644647
21.8 1.4653066534865868
22.0 1.364688641747631
22.2 1.3189774873404452
22.4 1.079012537567542
22.6 1.0980620712021667
22.8 1.0219816520838843
23.0 0.8697760658717179
23.2 0.7118694663568992
23.4 0.5072273369552386
23.6 0.022354364635844413
23.8 -0.6861023276748959
24.0 -1.5561326956324477
24.2 -1.9513381038898006
24.4 -1.9297249526150122
24.6 -1.9396561631920075
24.8 -1.8299517654648414
25.0 -1.9025796464511557
25.2 -1.7985516485085886
25.4 -1.6417135971976426
25.6 -1.685550047493772
25.8 -1.5677570070072886
26.0 -1.4234186456189484
26.2 -1.4128356687629067
26.4 -1.3447623086944551
26.6 -1.196581054435115
26.8 -0.9697473808459611
27.0 -0.9762963243675258
27.2 -0.7663383752141832
27.4 -0.3655428469829606
27.6 0.2563306907973762
27.8 1.16825164597753
28.0 1.8157226291483375
28.2 2.0324597381392593
28.4 2.060038889992227
28.6 1.9111124133691693
28.8 1.958069977358737
29.0 1.89449041578042
29.2 1.8427457654000883
29.4 1.7806301002932594
29.6 1.83193584764027
29.8 1.734679274440575
30.0 1.690136885151278
30.2 1.6155513755655504
30.4 1.5054005326918654
30.6 1.5105095303231588
30.8 1.426072916285569
31.0 1.2802186687262551
31.2 1.206700309488947
31.4 1.1327912154843636
31.6 1.0954698608924447
31.8 0.9332981482295999
32.0 0.9017521502411644
32.2 0.6767904008359585
32.4 0.3421341833844548
32.6 0.008024902529198137
32.8 -0.7513055577207942
33.0 -1.6587551555248625
33.2 -1.7694781818230516
33.4 -1.9292277165742804
33.6 -1.9153490182270083
33.8 -1.871750453078616
34.0 -1.860897746810908
34.2 -1.7284243007421118
34.4 -1.7483437277636937
34.6 -1.6351276882611907
34.8 -1.5588206683567847
35.0 -1.4164741019365807
35.2 -1.3330329396983402
35.4 -1.296074418349184
35.6 -1.2432940144790494
35.8 -1.1548709470156573
36.0 -0.9241340383216977
36.2 -0.6972296596330082
36.4 -0.28390662525521515
36.6 0.174045989249007
36.8 1.1779498514086124
37.0 1.851316602784747
37.2 1.954235530840374
37.4 2.0979940121089022
37.6 1.9539242549233173
37.8 1.935724200339436
38.0 1.8835719572662004
38.2 1.8745656070492713
38.4 1.804768675658599
38.6 1.6725862716454454
38.8 1.68695476158112
39.0 1.5613669191999469
39.2 1.6378029104512009
39.4 1.550836982588434
39.6 1.4708347126860126
39.8 1.381038462178487
40.0 1.3636682981521362
40.2 1.232948147739717
40.4 1.1435752064154634
40.6 1.172796587714842
40.8 1.0567360689284366
41.0 0.8548897367296988
41.2 0.6088497600820212
41.4 0.3275152243350028
41.6 -0.1042240718784953
41.8 -0.8495254170149299
42.0 -1.6619921376454199
42.2 -1.9291019427260485
42.4 -2.010967732912229
42.6 -1.7794627980698263
42.8 -1.8747057235176698
43.0 -1.7772818254642229
43.2 -1.7176627662122415
43.4 -1.5881775157021945
43.6 -1.6226161659599057
43.8 -1.6280153196813636
44.0 -1.4285908882302656
44.2 -1.3282475239337215
44.4 -1.2451862767968367
44.6 -1.1544103182272858
44.8 -1.096742481719341
45.0 -0.8495502312370578
45.2 -0.6616380489256355
45.4 -0.3154036165142333
45.6 0.37347715389802694
45.8 1.315192165709566
46.0 1.9199170482768517
46.2 1.9587208258324396
46.4 1.8994853732476873
46.6 2.0829691298474926
46.8 1.8519808866445526
47.0 1.8477310307675903
47.2 1.8821924986213125
47.4 1.8239033116619225
47.6 1.6722863058698842
47.8 1.7257359517197668
48.0 1.6006214339105362
48.2 1.6187362774233474
48.4 1.5440401950222051
48.6 1.4432664607028869
48.8 1.4598658241733633
49.0 1.3014874580111568
49.2 1.2290634789090502
49.4 1.1320388468679814
49.6 1.0777294566888576
49.8 0.8705482168746246
50.0 0.8125352736909577


==> FN/refsol_r.dat <==
0.0 1.0
0.2 1.0590218478563551
0.4 1.0993283292199256
0.6 1.1109496908804268
0.8 1.0735420359035954
1.0 0.9739732007478932
1.2 0.8439703584242906
1.4 0.7110730189954039
1.6 0.5815860455343372
1.8 0.45644861472288684
2.0 0.3358002139908716
2.2 0.2196685800712472
2.4 0.10807032631137477
2.6 0.0010278482097156316
2.8 -0.10142626751608344
3.0 -0.19924645783326755
3.2 -0.29237104875318237
3.4 -0.3807181304613438
3.6 -0.4641798784192151
3.8 -0.5426145010549563
4.0 -0.6158344784276418
4.2 -0.683588770759391
4.4 -0.7455348261477353
4.6 -0.8011924159634503
4.8 -0.8498631712319639
5.0 -0.8904808370081179
5.2 -0.9213103819438436
5.4 -0.9392898579800996
5.6 -0.9384866997288344
5.8 -0.906749173292362
6.0 -0.824806439164803
6.2 -0.6930274342053833
6.4 -0.5433446362074701
6.6 -0.3940916588349162
6.8 -0.24941727679213002
7.0 -0.11010528926527842
7.2 0.023636038530221067
7.4 0.15168192794014906
7.6 0.2738979700627151
7.8 0.3901135988472469
8.0 0.5001040344807768
8.2 0.6035672988542411
8.4 0.7000886446047642
8.6 0.7890810193198164
8.8 0.8696785958791835
9.0 0.9405314226873716
9.2 0.9993726983099345
9.4 1.0420142595158384
9.6 1.0598633831483604
9.8 1.035194715578911
10.0 0.9495441835854344
10.2 0.8248532073025664
10.4 0.6934032085010255
10.6 0.5646554326654489
10.8 0.44014272450533537
11.0 0.32009971928081654
11.2 0.20457098240985191
11.4 0.09357717017252867
11.6 -0.012857401681371528
11.8 -0.114698417152304
12.0 -0.21189832953483767
12.2 -0.3043930295929033
12.4 -0.392097528329322
12.6 -0.4749000124665119
12.8 -0.552653392535519
13.0 -0.6251628963546403
13.2 -0.6921672245900335
13.4 -0.7533087154173369
13.6 -0.8080838113341282
13.8 -0.8557560184728814
14.0 -0.8951923716266424
14.2 -0.9245311880128211
14.4 -0.9404472506150985
14.6 -0.9364210012560631
14.8 -0.8991593596258926
15.0 -0.8095908542144308
15.2 -0.6735154790230982
15.4 -0.5233160286607972
15.6 -0.37456548830891095
15.8 -0.2305819430628926
16.0 -0.09200220235203972
16.2 0.040988968898931624
16.4 0.1682682031749385
16.6 0.28969739018407314
16.8 0.40509982443389875
17.0 0.5142419812644813
17.2 0.6168093167917726
17.4 0.7123683225530509
17.6 0.8003024581360717
17.8 0.8796965035569958
18.0 0.9491110377911756
18.2 1.0061011376121212
18.4 1.0460853664739445
18.6 1.0595560084608955
18.8 1.027411691814972
19.0 0.9342667928556739
19.2 0.8073932553291958
19.4 0.676069312879065
19.6 0.547849584028004
19.8 0.4239253929647302
20.0 0.3044810379770355
20.2 0.18955400195879663
20.4 0.07916470039481906
20.6 -0.026661453479982028
20.8 -0.12788855913076377
21.0 -0.2244670749750792
21.2 -0.31633039333503243
21.4 -0.40339034602074897
21.6 -0.4855309857957297
21.8 -0.5625997068763093
22.0 -0.6343941614024364
22.2 -0.7006422738468628
22.4 -0.7609704208621787
22.6 -0.8148502281589314
22.8 -0.8615043052656349
23.0 -0.8997274023025281
23.2 -0.9275189960975261
23.4 -0.9412617693619044
23.6 -0.9337835370062195
23.8 -0.8906093271715225
24.0 -0.7934932264633792
24.2 -0.6537975845597428
24.4 -0.5033278716358919
24.6 -0.3551261827187949
24.8 -0.21184253903308367
25.0 -0.07399792957521911
25.2 0.05824098459240987
25.4 0.18475115127307634
25.6 0.3053903853605169
25.8 0.41997553191691933
26.0 0.5282639036818815
26.2 0.6299277381154056
26.4 0.7245136653411102
26.6 0.8113736904409933
26.8 0.8895393985523562
27.0 0.9574738864041017
27.2 1.0125355132196128
27.4 1.049702903417508
27.6 1.0584536663487931
27.8 1.0184506205980273
28.0 0.9184138254583185
28.2 0.7898891981320937
28.4 0.6587964728975537
28.6 0.5311205563540488
28.8 0.4077873630176351
29.0 0.2889422003780164
29.2 0.1746172043864972
29.4 0.06483285610536058
29.6 -0.04038424985366784
29.8 -0.14099657493528325
30.0 -0.236952523504142
30.2 -0.3281829109394938
30.4 -0.4145962809324804
30.6 -0.49607239754498733
30.8 -0.5724529121239984
31.0 -0.6435275536551718
31.2 -0.7090129209908816
31.4 -0.7685185153166174
31.6 -0.8214895366938724
31.8 -0.8671046725412163
32.0 -0.9040802328954138
32.2 -0.9302632303774759
32.4 -0.9417118565879933
32.6 -0.9305299236092142
32.8 -0.8810549715710468
33.0 -0.7766033438200887
33.2 -0.633931336386133
33.4 -0.48339173795707074
33.6 -0.33577585654589276
33.8 -0.1931995934372805
34.0 -0.05609275574560968
34.2 0.07539179291109739
34.4 0.201130406608556
34.6 0.32097647644639665
34.8 0.43474008205655795
35.0 0.5421689327803564
35.2 0.6429213485783638
35.4 0.7365229169123841
35.6 0.8222920494120269
35.8 0.8992029619555089
36.0 0.9656123642001068
36.2 1.0186609176599544
36.4 1.052834651090169
36.6 1.0564935700244382
36.8 1.008321532566096
37.0 0.9020952377694273
37.2 0.7723683218419378
37.4 0.6415888259561509
37.6 0.5144689791386361
37.8 0.39172874867515645
38.0 0.27348325153088204
38.2 0.15976063954104294
38.4 0.05058170886425879
38.6 -0.05402568960427155
38.8 -0.15402232718985243
39.0 -0.2493544924683425
39.2 -0.3399503420802419
39.4 -0.4257150183240946
39.6 -0.5065238324265662
39.8 -0.5822124548658971
40.0 -0.6525623221339114
40.2 -0.7172781219230434
40.4 -0.7759514983058435
40.6 -0.8279994839072851
40.8 -0.8725535334733239
41.0 -0.9082447086607315
41.2 -0.9327523112210586
41.4 -0.941773678422299
41.6 -0.9266121854977813
41.8 -0.8704631469133252
42.0 -0.7590201331912472
42.2 -0.6139645995506297
42.4 -0.4635168183073028
42.6 -0.3165162199077071
42.8 -0.17465356781486854
43.0 -0.03828695897075468
43.2 0.09244109532714363
43.4 0.21740559043841357
43.6 0.3364551655625882
43.8 0.44939280931650977
44.0 0.5559561614501572
44.2 0.6557888763681722
44.4 0.7483942273468894
44.6 0.8330547026392553
44.8 0.9086825630431491
45.0 0.9735182006567418
45.2 1.0244609239041167
45.4 1.0554448275266872
45.6 1.05361080284308
45.8 0.9970617478980829
46.0 0.8854098550573445
46.2 0.754852043768624
46.4 0.6244495821397449
46.6 0.49789534627973636
46.8 0.3757496442675628
47.0 0.2581042354066045
47.2 0.14498436046383098
47.4 0.03641133437836163
47.6 -0.06758566800511681
47.8 -0.16696567419864472
48.0 -0.261672793500108
48.2 -0.351632438399378
48.4 -0.4367462306454671
48.6 -0.5168848595076707
48.8 -0.5918777579364631
49.0 -0.6614976826815845
49.2 -0.7254367836724038
49.4 -0.7832677916460219
49.6 -0.8343776811109743
49.8 -0.8778470472332303
50.0 -0.9122141674928863


==> FN/refsol_v.dat <==
0.0 -1.0
0.2 -0.7724012680074096
0.4 -0.44514599215349354
0.6 0.10649714303711436
0.8 1.0338781128899779
1.0 1.8356872662094568
1.2 2.034133645396105
1.4 2.0303988319900235
1.6 1.9940512782538264
1.8 1.9522178265130858
2.0 1.9087305323304966
2.2 1.8640860024641122
2.4 1.8182587140946815
2.6 1.7711151817909476
2.8 1.7224748347026608
3.0 1.6721122495778764
3.2 1.6197455998974981
3.4 1.565017094618707
3.6 1.5074633249886833
3.8 1.4464697453289128
4.0 1.3811985085874343
4.2 1.3104695435149714
4.4 1.2325552662720651
4.6 1.1448068529920503
4.8 1.0429302257283375
5.0 0.9194789793502924
5.2 0.760456036024064
5.4 0.5370439852227655
5.6 0.18530492242536561
5.8 -0.4227546131259041
6.0 -1.2991477682624235
6.2 -1.848957148810214
6.4 -1.9530356297183282
6.6 -1.9292343957212956
6.8 -1.8808009301282709
7.0 -1.8262137776880423
7.2 -1.7684364376071713
7.4 -1.7076731441907564
7.6 -1.6435018536244914
7.8 -1.5752128832134868
8.0 -1.5017972923256873
8.2 -1.4218121917185227
8.4 -1.3331167221720281
8.6 -1.2323713064032538
8.8 -1.1140308887275792
9.0 -0.9681512301086699
9.2 -0.7751506790379812
9.4 -0.49223855576307224
9.6 -0.019871278077255146
9.8 0.8050399297452424
10.0 1.6970798749310634
10.2 2.0014210162643042
10.4 2.020455167124108
10.6 1.98767100215976
10.8 1.9463312477071983
11.0 1.9028246543807859
11.2 1.8580562097846554
11.4 1.8120689386537878
11.6 1.7647392055161262
11.8 1.7158843661844618
12.0 1.6652731417593358
12.2 1.612615114266464
12.4 1.5575404869115548
12.6 1.499568843691632
12.8 1.438060865267745
13.0 1.372141433667308
13.2 1.3005720890314856
13.4 1.221529451624086
13.6 1.132198711570314
13.8 1.0279789580819363
14.0 0.9008119934993783
14.2 0.7353726203772097
14.4 0.499725925001103
14.6 0.12274260432099363
14.8 -0.5298327052591302
15.0 -1.4062715725282007
15.2 -1.8797365289045493
15.4 -1.9532358655780795
15.6 -1.9234755668300632
15.8 -1.8737764753438964
16.0 -1.8187010265888865
16.2 -1.7605364619618307
16.4 -1.6993516275235547
16.6 -1.6346795906887486
16.8 -1.5657748767175572
17.0 -1.4915809139949887
17.2 -1.4105808491142335
17.4 -1.320510586907851
17.6 -1.2178115367312394
17.8 -1.096519566244634
18.0 -0.9458154453899306
18.2 -0.7441033491830646
18.4 -0.4435673979018667
18.6 0.06646992085992116
18.8 0.9391245767012761
19.0 1.7716060950327028
19.2 2.0116879063763835
19.4 2.0173082549069274
19.6 1.9824056975129911
19.8 1.9406340072675148
20.0 1.8969418021107214
20.2 1.8520149072531131
20.4 1.8058579372174481
20.6 1.7583370104218536
20.8 1.7092631439902046
21.0 1.6583980432669578
21.2 1.605442106840921
21.4 1.5500129210211626
21.6 1.4916122012231987
21.8 1.4295745372571638
22.0 1.3629853266995289
22.2 1.2905439309211573
22.4 1.2103242630407554
22.6 1.1193321026374217
22.8 1.0126317481463498
23.0 0.8814902074480023
23.2 0.7091005866249528
23.4 0.4600245751876615
23.6 0.05526434180149764
23.8 -0.6425451754601351
24.0 -1.5041798908448158
24.2 -1.9034765525983568
24.4 -1.951966318658734
24.6 -1.9174341603335043
24.8 -1.8666688386285695
25.0 -1.8111359197121826
25.2 -1.752583711620833
25.4 -1.6909688524428157
25.6 -1.6257829587234964
25.8 -1.5562440393668548
26.0 -1.4812452930601592
26.2 -1.3991909945228669
26.4 -1.3076845293726844
26.6 -1.2029296466737716
26.8 -1.078502500769285
27.0 -0.9226118482585234
27.2 -0.7113955353362174
27.4 -0.39135829876561257
27.6 0.15987809581662057
27.8 1.073773545197231
28.0 1.8333377552738492
28.2 2.018503236830716
28.4 2.013620415957535
28.6 1.9770449606215363
28.8 1.9349067191115066
29.0 1.8910377832444385
29.2 1.8459520183221891
29.4 1.7996229015625504
29.6 1.7519074354799855
29.8 1.7026103504880417
30.0 1.6514861100919598
30.2 1.5982255528999931
30.4 1.5424330768906276
30.6 1.4835916378230978
30.8 1.4210083138420715
31.0 1.3537266698357606
31.2 1.2803797875227827
31.4 1.1989313449511088
31.6 1.1061929824483734
31.8 0.996863241776916
32.0 0.8614637028359922
32.2 0.6815320343900417
32.4 0.4176937685001265
32.6 -0.017550632982570265
32.8 -0.7598936937981344
33.0 -1.5914856390231338
33.2 -1.921315827168239
33.4 -1.9495251385967596
33.6 -1.9111609703165027
33.8 -1.8594863435955478
34.0 -1.8035192795258996
34.2 -1.7445773764026782
34.4 -1.6825233298288034
34.6 -1.6168098477329431
34.8 -1.5466173941691013
35.0 -1.470786093537144
35.2 -1.387636015055599
35.4 -1.2946278893123853
35.6 -1.1877072318448945
35.8 -1.0599450775646555
36.0 -0.8984686241311044
36.2 -0.6768614943285017
36.4 -0.3352217700690323
36.6 0.2606940050990049
36.8 1.2060115104073494
37.0 1.8833305334230648
37.2 2.0225984213805575
37.4 2.009509473105446
37.6 1.9716060164211844
37.8 1.9291518929968419
38.0 1.8851127843815525
38.2 1.8398672812886545
38.4 1.7933634316368983
38.6 1.7454499847408687
38.8 1.6959253630137452
39.0 1.6445365512926151
39.2 1.5909644293406644
39.4 1.534799596656991
39.6 1.4755053186651792
39.8 1.4123596339939268
40.0 1.3443617581634226
40.2 1.2700740571980567
40.4 1.1873417746969839
40.6 1.0927662397160887
40.8 0.9806458539255681
41.0 0.840677442496677
41.2 0.6525464999702366
41.4 0.37246007184913776
41.6 -0.09610628896293966
41.8 -0.8804184433455985
42.0 -1.667480867188616
42.2 -1.9342824956330278
42.4 -1.9461495934316642
42.6 -1.9046960141584728
42.8 -1.852235460114536
43.0 -1.7958515637217731
43.2 -1.7365165214263836
43.4 -1.6740135024022427
43.6 -1.6077580606664084
43.8 -1.5368918246060954
44.0 -1.460198741738777
44.2 -1.375908889714647
44.4 -1.281329264520238
44.6 -1.1721243600593818
44.8 -1.0408094006430455
45.0 -0.8733058928453594
45.2 -0.640315081096158
45.4 -0.27472925292383465
45.6 0.3690693245880666
45.8 1.3326994994334276
46.0 1.9229614596798794
46.2 2.0245607139049584
46.4 2.005066631867182
46.6 1.966102223977192
46.8 1.9233714410156841
47.0 1.8791668862451418
47.2 1.8337604203156328
47.4 1.7870791203808516
47.6 1.7389641295871399
47.8 1.689207519852384
48.0 1.6375485322219392
48.2 1.5836576657958108
48.4 1.5271110770035623
48.6 1.4673513262819355
48.8 1.4036258151967627
49.0 1.3348866810818296
49.2 1.259620795174901
49.4 1.175546032495021
49.6 1.0790355952385824
49.8 0.9639494653585042
50.0 0.8190705992280293


==> FN/res_r.dat <==
5.0 0.11280690195487075
5.2 0.05363874979963845
5.4 0.02609391032904873
5.6 0.10816401153051203
5.8 0.04827714230628899
6.0 0.16938380834714672
6.2 0.14095353879150707
6.4 0.19329852883741372
6.6 0.045670109322591634
6.8 0.1274064344566243
7.0 0.14728507688803932
7.2 0.163943084515421
7.4 0.08433845634665568
7.6 0.13500879701926574
7.8 0.10805331203583068
8.0 0.013827986246955803
8.2 0.06591889346547597
8.4 0.06028664081128743
8.6 0.11543860517515847
8.8 0.03344434017023734
9.0 0.058286187104378384
9.2 0.06424638919865766
9.4 0.03445111603849638
9.6 0.004691883369020156
9.8 0.07236827072745178
10.0 0.20540807341637013
10.2 0.2474851176111178
10.4 0.1768097978687394
10.6 0.07904797469968294
10.8 0.2245357116255689
11.0 0.21962812376454183
11.2 0.19933655620985688
11.4 0.133540119783556
11.6 0.1854383481674865
11.8 0.2501545921168074
12.0 0.19450279251549424
12.2 0.2256710682974024
12.4 0.09870715901947619
12.6 0.23852983862182564
12.8 0.1529452409791786
13.0 0.04341500990099745
13.2 0.12225379765589417
13.4 0.02785203543122594
13.6 0.04910865582631996
13.8 0.09540043503348106
14.0 0.012919287070567997
14.2 0.011022452347707712
14.4 0.005991420613864928
14.6 0.0496389710861217
14.8 0.15897624552920242
15.0 0.1013401719904935
15.2 0.2906869360199461
15.4 0.2636103698091762
15.6 0.38957825895602577
15.8 0.30081326527322194
16.0 0.23190543743605221
16.2 0.24543222304541928
16.4 0.26737806983872464
16.6 0.3314928451910368
16.8 0.22261860665280084
17.0 0.2117615087591549
17.2 0.07078963986190445
17.4 0.26612582544185404
17.6 0.22433546745749633
17.8 0.10660684404738496
18.0 0.16276313109367457
18.2 0.061955340607603215
18.4 0.06162187063776492
18.6 0.03105436486668789
18.8 0.0008747429223001646
19.0 0.08474701143937424
19.2 0.242962212959431
19.4 0.3459217627343385
19.6 0.35057682129237344
19.8 0.2627482577282717
20.0 0.3338167138281139
20.2 0.2891314004702551
20.4 0.3153725481093109
20.6 0.25281825290735715
20.8 0.2416368087481821
21.0 0.26784913091957163
21.2 0.24424975869410398
21.4 0.2801031942880112
21.6 0.2904707521941165
21.8 0.19298200311482028
22.0 0.24496527169060778
22.2 0.21004142640906598
22.4 0.1878150019793413
22.6 0.049434829682807546
22.8 0.16940513209902797
23.0 0.07080825675447489
23.2 0.1528939485448917
23.4 0.1040808373327674
23.6 0.009125107881495786
23.8 0.0065873924182402455
24.0 0.10786712284471334
24.2 0.269590772286737
24.4 0.5003235705251358
24.6 0.36366130753581305
24.8 0.41224248019876303
25.0 0.4003287409594579
25.2 0.5001502066403863
25.4 0.3503404684134138
25.6 0.4510372199097531
25.8 0.33548815170883045
26.0 0.30865054028472727
26.2 0.33118354090066204
26.4 0.29056448136819624
26.6 0.2605692787209801
26.8 0.3007247107249832
27.0 0.18254982534765485
27.2 0.2556069459022595
27.4 0.22883790695627415
27.6 0.049585748966904486
27.8 0.07204187031704434
28.0 0.21435574768676346
28.2 0.39965510297908036
28.4 0.3583412878486132
28.6 0.47259052964534165
28.8 0.5457059120651506
29.0 0.42209384945377143
29.2 0.43994802234558356
29.4 0.5414113435354052
29.6 0.3993591637104719
29.8 0.48303333034932794
30.0 0.4180119969358321
30.2 0.3612260776687558
30.4 0.33974935402498896
30.6 0.2688473568325511
30.8 0.21287041176084065
31.0 0.19901613800728274
31.2 0.22598188073283654
31.4 0.19927033330056332
31.6 0.24115585178480636
31.8 0.23799519169771954
32.0 0.273244602728145
32.2 0.1302585377961606
32.4 0.10356305952199252
32.6 0.13286485663249925
32.8 0.03443022781001859
33.0 0.267233506960442
33.2 0.2537153136291651
33.4 0.47264310200316767
33.6 0.619500368929442
33.8 0.57122638489797
34.0 0.5962913778140513
34.2 0.6320057086912342
34.4 0.5308385577214172
34.6 0.6249238714795615
34.8 0.48776057402470363
35.0 0.4407403067013371
35.2 0.4828580989325969
35.4 0.3918183786965227
35.6 0.39347346400699656
35.8 0.44105399240578314
36.0 0.3590385161862759
36.2 0.3193465790814918
36.4 0.26709375604298735
36.6 0.17243118796353252
36.8 0.09477352144400786
37.0 0.18569330504969928
37.2 0.36746745384849877
37.4 0.4862769779933843
37.6 0.6082813710034791
37.8 0.644795067217449
38.0 0.5077764704468466
38.2 0.5634273736662079
38.4 0.5600460338790666
38.6 0.5771085300637389
38.8 0.46052690936266416
39.0 0.5588635817894878
39.2 0.45792050423375796
39.4 0.5224314911213686
39.6 0.4545187677165033
39.8 0.48837639248777354
40.0 0.42218708506561736
40.2 0.411335804387287
40.4 0.2823901530962888
40.6 0.16397074005969348
40.8 0.22730410370704546
41.0 0.12979165543719262
41.2 0.1941770719773186
41.4 0.10949203887847803
41.6 0.050505465201067024
41.8 0.00261462901627596
42.0 0.21551906712010793
42.2 0.30740280029347755
42.4 0.5387857275255937
42.6 0.5797181841696728
42.8 0.7991455488392738
43.0 0.7724066769320395
43.2 0.7858965248970667
43.4 0.5675218308645898
43.6 0.6707640559284123
43.8 0.6535704902912725
44.0 0.5996871489095383
44.2 0.5136046688715242
44.4 0.5275143945907061
44.6 0.4631405316109687
44.8 0.44519878583719075
45.0 0.2993214718183941
45.2 0.3825312357099311
45.4 0.2260284447221671
45.6 0.2074409657726044
45.8 0.002962436992168249
46.0 0.08533748171306299
46.2 0.35154510649958937
46.4 0.5245447776167242
46.6 0.5776309160763993
46.8 0.6922066221946799
47.0 0.8048410756773947
47.2 0.6915357285679209
47.4 0.6058901785069724
47.6 0.6680732812561375
47.8 0.5868427467604432
48.0 0.6080361495633273
48.2 0.594576524197843
48.4 0.5181073268429844
48.6 0.5272754440299837
48.8 0.4964676210639988
49.0 0.4641794030172026
49.2 0.38535829236840835
49.4 0.45329152690416685
49.6 0.3049198910696399
49.8 0.26281277951596616
50.0 0.28806923011669927


==> FN/res_sample_lower_r.dat <==
5.0 0.005080743328094669
5.2 0.004877353508555458
5.4 0.004966177184440111
5.6 0.004950095657258835
5.8 0.004981504619354693
6.0 0.005097341765571682
6.2 0.004991495813184944
6.4 0.0050539692401445225
6.6 0.0049818567622034815
6.8 0.00489622364431054
7.0 0.005137479036257224
7.2 0.005053489561464265
7.4 0.005108708387612861
7.6 0.005046574705725317
7.8 0.004867964266381735
8.0 0.00500686797801156
8.2 0.005170164356709829
8.4 0.005007099368529836
8.6 0.0053093196774140275
8.8 0.005154758735096935
9.0 0.005161386658497755
9.2 0.005190803653876638
9.4 0.005027925443314827
9.6 0.005462614690437144
9.8 0.005475278937349594
10.0 0.005517720830961092
10.2 0.005433137255560957
10.4 0.005926989653092088
10.6 0.00568005394195513
10.8 0.0056292577549776675
11.0 0.005839341607478544
11.2 0.005807500627454434
11.4 0.005625243579407569
11.6 0.005870785828787233
11.8 0.005977914285085889
12.0 0.005643664845385404
12.2 0.00577644997526763
12.4 0.005557704010018429
12.6 0.005670977362661921
12.8 0.005849424066129169
13.0 0.005818320274921881
13.2 0.005461574377693925
13.4 0.005823669836462493
13.6 0.005826335907179448
13.8 0.005757192952982879
14.0 0.005572880177328582
14.2 0.005626133968886058
14.4 0.005979678855185618
14.6 0.0062187194197620265
14.8 0.007721965242180987
15.0 0.00820448176524376
15.2 0.009553023156699201
15.4 0.009354066426191326
15.6 0.008678696385769758
15.8 0.009079746699943268
16.0 0.00914720671703359
16.2 0.008964518416133884
16.4 0.009022271293864645
16.6 0.009331190398363375
16.8 0.00915151275763168
17.0 0.009463112127613004
17.2 0.009112670079929969
17.4 0.009593446676344076
17.6 0.009431732502797411
17.8 0.009381526118457422
18.0 0.008805248773692825
18.2 0.009278369404067222
18.4 0.0089525149819514
18.6 0.00945907020186087
18.8 0.00913231500742477
19.0 0.009692875654107546
19.2 0.00954208750695712
19.4 0.00947000376900834
19.6 0.00986287021686266
19.8 0.009307479148998331
20.0 0.009481706686613939
20.2 0.009609654673593837
20.4 0.009556499028837246
20.6 0.00937887935649307
20.8 0.009259896611532018
21.0 0.009833891121282528
21.2 0.009207805744717508
21.4 0.00940203875721433
21.6 0.009606412908384071
21.8 0.010055374940166064
22.0 0.009545409286295128
22.2 0.009730681171489862
22.4 0.0102070705566073
22.6 0.009778115381244547
22.8 0.010492473540538286
23.0 0.009744923894315851
23.2 0.00962593499265885
23.4 0.009407454921920109
23.6 0.010117375437052932
23.8 0.009672997609290954
24.0 0.010400158505226699
24.2 0.018925229855735547
24.4 0.017894163027033425
24.6 0.018568205519873177
24.8 0.018427626947010677
25.0 0.01819094282294013
25.2 0.018715958661175345
25.4 0.019216092160402848
25.6 0.01903476841029259
25.8 0.019574600949258492
26.0 0.018018085976992306
26.2 0.018482374273448465
26.4 0.019245560340658188
26.6 0.01858635703719206
26.8 0.01925403363187777
27.0 0.019637351701447685
27.2 0.019347134967672056
27.4 0.019174316749313757
27.6 0.018841068553572763
27.8 0.019256292392912155
28.0 0.01936841324989387
28.2 0.01857322240965105
28.4 0.01828914432303867
28.6 0.019329378695293508
28.8 0.01951875253268585
29.0 0.018658742663541072
29.2 0.01799790454064968
29.4 0.019386756274786206
29.6 0.019995771283450228
29.8 0.019257604223388434
30.0 0.01895063815564189
30.2 0.020057500264530296
30.4 0.01938036455157803
30.6 0.0185032270641085
30.8 0.020156290608804712
31.0 0.02007583583446687
31.2 0.019150445790724238
31.4 0.019431261627924443
31.6 0.01976295285129062
31.8 0.0200137987334844
32.0 0.018953445693858234
32.2 0.019284046588092598
32.4 0.01914956056134532
32.6 0.018577279883781442
32.8 0.019744470717887527
33.0 0.019680728419481135
33.2 0.02009158882623113
33.4 0.019735586893910865
33.6 0.02045889435763412
33.8 0.020346401930359796
34.0 0.020159495816086188
34.2 0.020404960588252335
34.4 0.020674516559783817
34.6 0.01971831782510077
34.8 0.0214354519117233
35.0 0.021437885511641
35.2 0.020702573105938808
35.4 0.020303834303786468
35.6 0.020819858768076776
35.8 0.021360127672988068
36.0 0.02190290187618836
36.2 0.021141896555921448
36.4 0.020735047820119503
36.6 0.02111582868308677
36.8 0.02081087121300318
37.0 0.02134397457350404
37.2 0.020263408484852235
37.4 0.020871828389269976
37.6 0.021527221003124934
37.8 0.02105409316840553
38.0 0.021136540112761858
38.2 0.021308521159541058
38.4 0.021562090680773673
38.6 0.02252627736924362
38.8 0.022244329628622564
39.0 0.021471900274748587
39.2 0.02181616430963864
39.4 0.021688185975931765
39.6 0.02046420314959186
39.8 0.0208358607020795
40.0 0.02175478825683808
40.2 0.021346566090626833
40.4 0.021254482620902578
40.6 0.020790797700829977
40.8 0.020713818475866543
41.0 0.02130111087900498
41.2 0.021594486746614436
41.4 0.020412911050299833
41.6 0.021473930097126757
41.8 0.021973930364708707
42.0 0.0211953261119532
42.2 0.022174182018551203
42.4 0.02232191597911542
42.6 0.023042139145853558
42.8 0.021947999825365806
43.0 0.022818622366405136
43.2 0.02297483637299805
43.4 0.02240516217769225
43.6 0.021644245216330474
43.8 0.022850164383132046
44.0 0.022548488391976627
44.2 0.023969011640040283
44.4 0.022649771948735076
44.6 0.022551851283236727
44.8 0.022939765347014123
45.0 0.022317980811946244
45.2 0.022870837486692715
45.4 0.022673085236812288
45.6 0.022475810036071096
45.8 0.021808092985218637
46.0 0.023702126965112112
46.2 0.024105383156675285
46.4 0.02560257348309421
46.6 0.02969765379846888
46.8 0.0301027118497269
47.0 0.03009280298885191
47.2 0.030608886334836164
47.4 0.030010814095206957
47.6 0.030490278017773525
47.8 0.03023996709817765
48.0 0.029980458868471668
48.2 0.029797834487841957
48.4 0.031023232126672858
48.6 0.03143582486592226
48.8 0.029772265804536836
49.0 0.029428362924552278
49.2 0.02881450757631928
49.4 0.03033272962048014
49.6 0.030789970640620168
49.8 0.03122522153766932
50.0 0.031074386978597705


==> FN/res_sample_lower_v.dat <==
5.0 0.004565094657813147
5.2 0.004390877196917463
5.4 0.004680374883430148
5.6 0.00463611185647762
5.8 0.004532024278553999
6.0 0.0045453389733160965
6.2 0.004609930741977977
6.4 0.004719074402968794
6.6 0.00456070987639127
6.8 0.004502735977592186
7.0 0.004645843688815643
7.2 0.004648283629345593
7.4 0.004644557847682442
7.6 0.004553827824353153
7.8 0.004603348657797543
8.0 0.004597671620781324
8.2 0.004779110839228717
8.4 0.004746321445398824
8.6 0.004808780109131811
8.8 0.004904397887018206
9.0 0.004971683014973834
9.2 0.005084775412288027
9.4 0.004849150323576974
9.6 0.005163668824282598
9.8 0.004992594202756397
10.0 0.004859230939520498
10.2 0.004882905127782367
10.4 0.004945130291472716
10.6 0.005066470955668871
10.8 0.004934509609764954
11.0 0.0050026806725594055
11.2 0.005027306385178508
11.4 0.004954649361323654
11.6 0.005018012198459015
11.8 0.005345010176324581
12.0 0.005018554900978826
12.2 0.004972253387595303
12.4 0.004981710399264695
12.6 0.004863874840326453
12.8 0.005370930758249581
13.0 0.006667834693021967
13.2 0.007049358673738557
13.4 0.008275861228656395
13.6 0.008600738248558436
13.8 0.013942155623799711
14.0 0.013611485012358662
14.2 0.013878316549275582
14.4 0.014761452088766927
14.6 0.01539099982416361
14.8 0.01419065329112743
15.0 0.013868376589282961
15.2 0.015106007714160792
15.4 0.015402648098603231
15.6 0.01436609381550707
15.8 0.014201929135309913
16.0 0.01464397539689966
16.2 0.014558413718245213
16.4 0.014972139401826073
16.6 0.014710843178976819
16.8 0.01433943508248574
17.0 0.01557577882299048
17.2 0.014962681392648667
17.4 0.01554228823566904
17.6 0.016027249080093422
17.8 0.015678342575585678
18.0 0.015381441519213937
18.2 0.01636201663964849
18.4 0.016249573373556227
18.6 0.01700657758102989
18.8 0.0167452018708854
19.0 0.01720134169759456
19.2 0.017416680370586187
19.4 0.017032306601403875
19.6 0.01649556661807518
19.8 0.017110723292089444
20.0 0.016515511281039907
20.2 0.017160340299544188
20.4 0.016425466162897914
20.6 0.01701610938973581
20.8 0.016627906792425592
21.0 0.016700763605344792
21.2 0.016746291768438445
21.4 0.016660140398682608
21.6 0.016649264513987853
21.8 0.01773720914792614
22.0 0.01726201902486342
22.2 0.017075135925242256
22.4 0.019008438089489255
22.6 0.018476847313644528
22.8 0.01960431516719559
23.0 0.019267941882977795
23.2 0.020103426979021233
23.4 0.020421390956523868
23.6 0.02189629358047968
23.8 0.02183220557558809
24.0 0.02156880112698255
24.2 0.02282250712628186
24.4 0.021354083016337018
24.6 0.02179133740996717
24.8 0.021620911241463123
25.0 0.02272451057916883
25.2 0.021834746988525448
25.4 0.02159085871165742
25.6 0.022358437087927206
25.8 0.023108370732483986
26.0 0.0208798128008646
26.2 0.0216293830882673
26.4 0.022286009785415097
26.6 0.022253225149135743
26.8 0.022358652300537494
27.0 0.023383279555689578
27.2 0.02337079367304567
27.4 0.023380595884256023
27.6 0.022197372666468276
27.8 0.02314589261194154
28.0 0.023217148330894694
28.2 0.022635876216154732
28.4 0.021286488127410193
28.6 0.022656219310284848
28.8 0.022915626402984845
29.0 0.022584920296034584
29.2 0.021783179183627575
29.4 0.022680153291517784
29.6 0.02363013662975931
29.8 0.023824850976225234
30.0 0.02294070048442025
30.2 0.023152499276633213
30.4 0.0241833058249857
30.6 0.021759822016601944
30.8 0.024169860846786833
31.0 0.024274641500823126
31.2 0.02353951564759105
31.4 0.024065238904362803
31.6 0.024708205168035208
31.8 0.025579984092867217
32.0 0.026046200749065048
32.2 0.02663350444120697
32.4 0.027863488854469865
32.6 0.02626165770759715
32.8 0.028058551527889133
33.0 0.028311922237114064
33.2 0.02838187984407658
33.4 0.028360629744655183
33.6 0.02937463081346314
33.8 0.02864716280887086
34.0 0.027982058710424584
34.2 0.029249497864665533
34.4 0.028724168463216838
34.6 0.027459197738320066
34.8 0.029792503441010042
35.0 0.02975171305612356
35.2 0.029462836161879825
35.4 0.028519757380913544
35.6 0.029480305566470594
35.8 0.030327535030590113
36.0 0.030134989088055113
36.2 0.030596909932778398
36.4 0.029349565463212626
36.6 0.03011990437405973
36.8 0.030215077477152883
37.0 0.0298757471547404
37.2 0.029031373378022907
37.4 0.029431699451268396
37.6 0.031406701844630576
37.8 0.029637203601250238
38.0 0.030761207880296744
38.2 0.03070979502528776
38.4 0.030036795411639245
38.6 0.03169342364160206
38.8 0.032019412880323124
39.0 0.031499742921334783
39.2 0.031316237393546144
39.4 0.03184793746833203
39.6 0.02972770983679552
39.8 0.029597133781005276
40.0 0.03124642171719608
40.2 0.030942431825344882
40.4 0.03091351430697199
40.6 0.031182337103023695
40.8 0.03130573424127828
41.0 0.032459044967920785
41.2 0.034535969369013486
41.4 0.03464175957032798
41.6 0.03291621821515147
41.8 0.03552571173545301
42.0 0.03418440573479818
42.2 0.03640215164691212
42.4 0.0358725077130725
42.6 0.036387453749570406
42.8 0.03628525829152439
43.0 0.03503929793819266
43.2 0.035752132758012534
43.4 0.036060761290718564
43.6 0.03482459680061049
43.8 0.03529818182249338
44.0 0.03635201718720215
44.2 0.037831689610561464
44.4 0.03810942661656019
44.6 0.036338137065439896
44.8 0.03534166335837793
45.0 0.03661137548014025
45.2 0.037577312753733695
45.4 0.03681511518516561
45.6 0.03493022019474067
45.8 0.03554551628426316
46.0 0.03759418944356124
46.2 0.036957500101607754
46.4 0.036290755781138044
46.6 0.03735411052934559
46.8 0.0383632433411173
47.0 0.03617240056301807
47.2 0.03841483972183909
47.4 0.03809461745933143
47.6 0.03666567828450682
47.8 0.03818226979426374
48.0 0.0372839095992399
48.2 0.03593575969934477
48.4 0.036913559339811594
48.6 0.038999431804820045
48.8 0.03825183117643411
49.0 0.03587498155542109
49.2 0.03643837307340302
49.4 0.036373376667662695
49.6 0.03773523039490465
49.8 0.03817674858904902
50.0 0.03858677325335616


==> FN/res_sample_mean_r.dat <==
5.0 0.05285886125120173
5.2 0.053355638585075915
5.4 0.05301917368471834
5.6 0.05364034207873656
5.8 0.05364447719292182
6.0 0.05430188055579719
6.2 0.05393191763335602
6.4 0.05413104714173131
6.6 0.05420995613783919
6.8 0.0538896946870348
7.0 0.05441648624929624
7.2 0.05436208772933715
7.4 0.05461190898022299
7.6 0.05457221653278224
7.8 0.053735908793240944
8.0 0.054317050573678416
8.2 0.05474708178315467
8.4 0.05392525035809573
8.6 0.05547240173026221
8.8 0.05493399558511376
9.0 0.05475490668799562
9.2 0.054142156889177076
9.4 0.05484757756478553
9.6 0.05514254669193008
9.8 0.05828679415148258
10.0 0.06032969621716305
10.2 0.06088308629758259
10.4 0.06146795768880624
10.6 0.061346987671800385
10.8 0.061920029772732824
11.0 0.0609310429085618
11.2 0.06163649029682083
11.4 0.0612606685291926
11.6 0.06201995288608516
11.8 0.06272979733015877
12.0 0.0620046302994336
12.2 0.06199677651725308
12.4 0.061227147228759334
12.6 0.06165465413432224
12.8 0.06237535055446469
13.0 0.06217839102282235
13.2 0.06222169152767794
13.4 0.06300081055357039
13.6 0.0626624761669687
13.8 0.06309932461023687
14.0 0.06214373919104765
14.2 0.06216331378444371
14.4 0.0632356801561152
14.6 0.06514279313192384
14.8 0.08567685310880868
15.0 0.094364833938099
15.2 0.09758732864796978
15.4 0.09800376198660675
15.6 0.09738595489118665
15.8 0.09927122885299336
16.0 0.09897955648701844
16.2 0.09996527317265588
16.4 0.09841021225194674
16.6 0.09971745471378458
16.8 0.09951945739870194
17.0 0.10025170339056876
17.2 0.09914952733106859
17.4 0.09981238251162315
17.6 0.0998388908063454
17.8 0.10050581546622052
18.0 0.09958870762745303
18.2 0.10140240125173265
18.4 0.10041321180737008
18.6 0.10072435011722236
18.8 0.1011268940457966
19.0 0.10141139859870195
19.2 0.10313645454957932
19.4 0.10334228487036796
19.6 0.10210219760948042
19.8 0.10266746933768035
20.0 0.10365737919536096
20.2 0.10270956740277297
20.4 0.10403530737561463
20.6 0.10261774956483315
20.8 0.1049283426262976
21.0 0.10369036507559752
21.2 0.10289718271276162
21.4 0.10413665673044081
21.6 0.1051634359992804
21.8 0.10430356535953668
22.0 0.1052347440697789
22.2 0.10485760669337793
22.4 0.10461449183997021
22.6 0.10466129451740566
22.8 0.1048672951747947
23.0 0.10537036591743384
23.2 0.10509503361617425
23.4 0.10595259360446577
23.6 0.10580902001148028
23.8 0.10590652249258388
24.0 0.11017237137310451
24.2 0.2014044369004736
24.4 0.19776497347418576
24.6 0.20077754775227247
24.8 0.19906232783668518
25.0 0.2000967019813187
25.2 0.20146951212088815
25.4 0.20105172109508748
25.6 0.20095206401726165
25.8 0.20240504843253299
26.0 0.20145211585908082
26.2 0.20229522224506816
26.4 0.2022671062363534
26.6 0.20267208714869278
26.8 0.2046731213166067
27.0 0.20549652474474076
27.2 0.20472072833467425
27.4 0.20609195195574948
27.6 0.20281308862072775
27.8 0.20531271671764847
28.0 0.20530962566567204
28.2 0.20412094884064225
28.4 0.20618977060265728
28.6 0.20821378709036278
28.8 0.20490450019866463
29.0 0.20834075171649705
29.2 0.208047913143673
29.4 0.20859583778177695
29.6 0.20828220998200025
29.8 0.2092366088285041
30.0 0.2077697401065365
30.2 0.21000161252022378
30.4 0.20967614048998057
30.6 0.21107065683578727
30.8 0.2114065019100628
31.0 0.20952044218415378
31.2 0.21126176046854986
31.4 0.21065962219397974
31.6 0.21074797723280306
31.8 0.21560322577483015
32.0 0.2097740055793462
32.2 0.2134127642020377
32.4 0.20929565956428656
32.6 0.21141066747452256
32.8 0.21456000734443814
33.0 0.21140647409852187
33.2 0.2176138537202216
33.4 0.2167700573802191
33.6 0.21996676268487997
33.8 0.21898050191782023
34.0 0.2206248701349546
34.2 0.22306305243750946
34.4 0.22292807741484866
34.6 0.21970935851021828
34.8 0.22099424044054844
35.0 0.22311909537433391
35.2 0.2251248042842972
35.4 0.22326278948242076
35.6 0.22391205425443872
35.8 0.22543694613946863
36.0 0.22647798917733752
36.2 0.22339997709815562
36.4 0.22518795463292304
36.6 0.2221182936105942
36.8 0.2251361182239923
37.0 0.2253813442616742
37.2 0.22892586633976172
37.4 0.22865257424788565
37.6 0.22747829000669006
37.8 0.22807472769070025
38.0 0.2278600653546559
38.2 0.23019415775240318
38.4 0.2251646607188858
38.6 0.22935801412379067
38.8 0.2282226266512986
39.0 0.2272012146228284
39.2 0.2333987674143203
39.4 0.2304079838038414
39.6 0.2280247559714352
39.8 0.23084208346155186
40.0 0.22895099397410465
40.2 0.2316860716233013
40.4 0.2304398623163655
40.6 0.22998334920497715
40.8 0.22950265218502752
41.0 0.23082682894771314
41.2 0.22999882968243723
41.4 0.231893982652909
41.6 0.23290571912709723
41.8 0.2331283824508959
42.0 0.23203070521164107
42.2 0.23630666802211336
42.4 0.23707079672457815
42.6 0.24119189746523365
42.8 0.24030416327200266
43.0 0.24134509922220543
43.2 0.24487081188223864
43.4 0.24453188793910624
43.6 0.24104104618895889
43.8 0.24586237276185627
44.0 0.243643376681132
44.2 0.24687751006332465
44.4 0.24387256882748767
44.6 0.24353437183736995
44.8 0.24411003513509033
45.0 0.2447956046681533
45.2 0.24326067829040537
45.4 0.24524450831817143
45.6 0.24885808817512137
45.8 0.24718741106194206
46.0 0.24777918318226003
46.2 0.26327771204591366
46.4 0.284324828417251
46.6 0.3106114765269595
46.8 0.3134299298029195
47.0 0.3210524248066934
47.2 0.3265949305727504
47.4 0.3241460698754984
47.6 0.3251273320386835
47.8 0.3288503299501398
48.0 0.3317482777718563
48.2 0.3291149416010732
48.4 0.33134984953601976
48.6 0.33045934714814523
48.8 0.32820505224712254
49.0 0.330247374604037
49.2 0.3295280989045351
49.4 0.3353009536743489
49.6 0.33245063528962765
49.8 0.33229548665193553
50.0 0.3335261842328179


==> FN/res_sample_mean_v.dat <==
5.0 0.04848821755201197
5.2 0.0486741856126517
5.4 0.049073846700722394
5.6 0.04884284887363657
5.8 0.04923360432493168
6.0 0.05014063415274037
6.2 0.04922358127201295
6.4 0.04974912134860577
6.6 0.04909028128497875
6.8 0.04947001716518625
7.0 0.04919826352107202
7.2 0.04960162760531756
7.4 0.050171109199565134
7.6 0.04990309620110602
7.8 0.04939493956400196
8.0 0.050244094146112236
8.2 0.050206649733517635
8.4 0.050170737271727835
8.6 0.05161210924635821
8.8 0.05243890315843901
9.0 0.05234886182263883
9.2 0.05232966922694129
9.4 0.05311797113315829
9.6 0.05251009889546977
9.8 0.05386904558548701
10.0 0.053368658801805295
10.2 0.05314989445147433
10.4 0.05400777487570313
10.6 0.05330906128948653
10.8 0.05462987124388524
11.0 0.053284936386294834
11.2 0.05367610028822307
11.4 0.05386444046100722
11.6 0.05333558720173974
11.8 0.05488932030915497
12.0 0.054377559403536176
12.2 0.05424986505522676
12.4 0.05441209767117509
12.6 0.05482466737604079
12.8 0.0562023264729058
13.0 0.07388072342897345
13.2 0.08261796214922047
13.4 0.0912233872471511
13.6 0.09598766631148334
13.8 0.15094561917226149
14.0 0.1514959672411462
14.2 0.15379461793715737
14.4 0.1552186975709817
14.6 0.15714159033548208
14.8 0.15550421534715916
15.0 0.15592950152032747
15.2 0.15689993571279862
15.4 0.15669632326291533
15.6 0.157635499786332
15.8 0.15771485839230448
16.0 0.15958647732752237
16.2 0.1587195800771061
16.4 0.15973815260859137
16.6 0.15896835454296898
16.8 0.16037320614340095
17.0 0.1598694371524575
17.2 0.16197008965661658
17.4 0.16312159315933228
17.6 0.16697294649818042
17.8 0.1711972538838805
18.0 0.17152591584246882
18.2 0.17910808776046686
18.4 0.180016230953783
18.6 0.18078588662660386
18.8 0.1829277790577949
19.0 0.1828255137966785
19.2 0.1823412757484495
19.4 0.18397987890731385
19.6 0.1783867114474753
19.8 0.18118813281465868
20.0 0.18189103297402268
20.2 0.18232815493595853
20.4 0.18197600871464528
20.6 0.1828190398064944
20.8 0.18459566721151255
21.0 0.18278958419642635
21.2 0.18262568823479508
21.4 0.1838285980041104
21.6 0.1846489263778319
21.8 0.18621700618268783
22.0 0.18840224535651384
22.2 0.19018778827729596
22.4 0.1918590201049254
22.6 0.1996956748997713
22.8 0.20518216504563677
23.0 0.21021862227511584
23.2 0.2175813800632193
23.4 0.2292464635445698
23.6 0.23116641302127133
23.8 0.23213850821695808
24.0 0.23482954166447248
24.2 0.2361742464025529
24.4 0.23341247813069457
24.6 0.23448610081383586
24.8 0.2356181524005221
25.0 0.23490636372289725
25.2 0.23636153142415994
25.4 0.23690271128893461
25.6 0.2387430218037724
25.8 0.2374693895713459
26.0 0.23708445056114738
26.2 0.24118316369667117
26.4 0.23998398198613977
26.6 0.24028596542343872
26.8 0.2425578047114092
27.0 0.2426835845896102
27.2 0.2451511815643203
27.4 0.24465191948766626
27.6 0.24379618626225452
27.8 0.2454080540220604
28.0 0.24493921062903753
28.2 0.24328388402882398
28.4 0.24592524969704008
28.6 0.24639096942286334
28.8 0.24661757226859013
29.0 0.246000693102739
29.2 0.24870873158117165
29.4 0.2485472822399432
29.6 0.2477333440545382
29.8 0.2474172812706293
30.0 0.24806673594270212
30.2 0.2490872654917442
30.4 0.2510645756795032
30.6 0.25368318051505784
30.8 0.2560366967075144
31.0 0.25352041990635393
31.2 0.25920012876157417
31.4 0.2633131789569666
31.6 0.26638717752145025
31.8 0.27599108726315935
32.0 0.28575864961056424
32.2 0.2960736977924334
32.4 0.29921607271244943
32.6 0.30355569030211577
32.8 0.3068427811313381
33.0 0.30745980056137334
33.2 0.30691667375957543
33.4 0.3089137714362007
33.6 0.31121688354980653
33.8 0.3052261745858594
34.0 0.3093825158744342
34.2 0.31314414376701355
34.4 0.3122796980313952
34.6 0.31086825247504696
34.8 0.30948069827075325
35.0 0.3138721788896218
35.2 0.31527630975630544
35.4 0.31389374621771216
35.6 0.3176740951180073
35.8 0.31847714708994146
36.0 0.3204195952110555
36.2 0.32152409908663837
36.4 0.3194828692168875
36.6 0.31916990532780887
36.8 0.3201188302041327
37.0 0.32155747661284645
37.2 0.3274560885339165
37.4 0.3232803994130303
37.6 0.3251204876766738
37.8 0.3250435748505862
38.0 0.3262315167273898
38.2 0.3287031326132353
38.4 0.32329441769467937
38.6 0.32883597683151705
38.8 0.327828623504379
39.0 0.3296176736022798
39.2 0.3303064284677479
39.4 0.3328175720829926
39.6 0.3299274828671006
39.8 0.3342353145769265
40.0 0.3301787041425437
40.2 0.33634270666926136
40.4 0.337896929502517
40.6 0.34132932681304273
40.8 0.3416555487244291
41.0 0.35458934142303317
41.2 0.36749000780684926
41.4 0.36939447764806904
41.6 0.3786938440325183
41.8 0.3790729592247653
42.0 0.38142560020969024
42.2 0.3825769755833549
42.4 0.38387603850184454
42.6 0.3839990693403415
42.8 0.3861850161418645
43.0 0.3830188480975348
43.2 0.390633866288137
43.4 0.38703410853656234
43.6 0.3863958963646654
43.8 0.3902325652657413
44.0 0.3874054079292395
44.2 0.39461351088065705
44.4 0.3924298743248257
44.6 0.38808272312076364
44.8 0.3913248852963806
45.0 0.3941340575001491
45.2 0.393574831289363
45.4 0.3945458202956303
45.6 0.39769937213907364
45.8 0.4010497467960667
46.0 0.3965683815354839
46.2 0.3934959720131126
46.4 0.3971765579724623
46.6 0.4025408503995236
46.8 0.39740791547279597
47.0 0.3983997593809421
47.2 0.4004283086003809
47.4 0.40165005822577915
47.6 0.3980562626516326
47.8 0.40201431092849516
48.0 0.4044894120720991
48.2 0.40355085160214177
48.4 0.4069803247679587
48.6 0.4054339864211282
48.8 0.4014528618501726
49.0 0.4037417601540319
49.2 0.40544514784730207
49.4 0.41370663870369495
49.6 0.40922961945958936
49.8 0.41141350015828143
50.0 0.4111066150091047


==> FN/res_sample_upper_r.dat <==
5.0 0.15734507163697786
5.2 0.15849421772219308
5.4 0.15813218156762504
5.6 0.1588216323301099
5.8 0.16177981342944583
6.0 0.16161151331786483
6.2 0.16245043977649762
6.4 0.1623936584934264
6.6 0.1610686022339677
6.8 0.16124322969817143
7.0 0.164359881375728
7.2 0.16153143824633068
7.4 0.16177567637602538
7.6 0.16195392141677611
7.8 0.1634760693035039
8.0 0.16251418035828466
8.2 0.1623965294501812
8.4 0.163944008678997
8.6 0.16429023729515874
8.8 0.16246869449365184
9.0 0.16321736902079378
9.2 0.16245528820856495
9.4 0.16573422365671256
9.6 0.1637636704304909
9.8 0.17358950242635018
10.0 0.18139848153761978
10.2 0.1834869956589773
10.4 0.1837481824351197
10.6 0.18412552649260713
10.8 0.182430883023082
11.0 0.18348371488063644
11.2 0.18278629089952741
11.4 0.18456543734053973
11.6 0.1866063689311081
11.8 0.18661448896967178
12.0 0.18651404630021295
12.2 0.18541863836944497
12.4 0.18511914354866568
12.6 0.18578747957585792
12.8 0.1858603029455571
13.0 0.18705433449867515
13.2 0.186310855795107
13.4 0.18681382748433326
13.6 0.18921739257405318
13.8 0.1881679200104927
14.0 0.18764713277192496
14.2 0.1887262801978497
14.4 0.18836830293917134
14.6 0.19787883785560142
14.8 0.2692596140486725
15.0 0.28680569799046923
15.2 0.29309287797027933
15.4 0.2912604708718976
15.6 0.2936592038616197
15.8 0.2944543481399523
16.0 0.29753347434249766
16.2 0.29567131816755005
16.4 0.2963938396436005
16.6 0.2953947826492871
16.8 0.2952523265829666
17.0 0.29494382826221194
17.2 0.29635309146291067
17.4 0.2983267870607222
17.6 0.29863758412274277
17.8 0.2981188102139056
18.0 0.29600456956881827
18.2 0.29842370610278945
18.4 0.29760889445263977
18.6 0.29672084739529353
18.8 0.29888356833891344
19.0 0.29893045502114457
19.2 0.303685408919765
19.4 0.3058322447851084
19.6 0.3042999532913302
19.8 0.30658377884920796
20.0 0.3084602740898201
20.2 0.3075448352392527
20.4 0.3074704186759633
20.6 0.3121212252898345
20.8 0.3082453382627486
21.0 0.30478091614431124
21.2 0.30920453295372674
21.4 0.3099732796665713
21.6 0.310340900041943
21.8 0.3089044269348685
22.0 0.30964621317464497
22.2 0.3137295781858069
22.4 0.3104631395791464
22.6 0.3119128791200279
22.8 0.3141006882640681
23.0 0.3125796776306337
23.2 0.30959048844988124
23.4 0.3137190121763553
23.6 0.313831747936177
23.8 0.3121623993304695
24.0 0.3385697216584821
24.2 0.584099175057872
24.4 0.5919384241966883
24.6 0.5895871280204149
24.8 0.5970680817476615
25.0 0.5895864253115178
25.2 0.5985927356894807
25.4 0.5954912167448819
25.6 0.5976843333814599
25.8 0.5988407682823621
26.0 0.6036172600618769
26.2 0.5973220263306472
26.4 0.6027855465791461
26.6 0.6013295230586078
26.8 0.5986729566890087
27.0 0.6031868472016962
27.2 0.6036070227210408
27.4 0.6096522082297439
27.6 0.6075164562654237
27.8 0.6057955566867668
28.0 0.6085835162551427
28.2 0.6080619936296804
28.4 0.6120066593651297
28.6 0.6118070845843898
28.8 0.6117928094321866
29.0 0.6158453898132122
29.2 0.6121734387464941
29.4 0.6182521928627505
29.6 0.6193595914475548
29.8 0.6170556071155976
30.0 0.6179538856556377
30.2 0.6190199930951897
30.4 0.6160354368664799
30.6 0.620634129687955
30.8 0.6160094631909067
31.0 0.6201770385745558
31.2 0.6236815769536374
31.4 0.6247018774797968
31.6 0.6263038596719683
31.8 0.6262670264047843
32.0 0.6236440629060259
32.2 0.6305353877126693
32.4 0.6283903608029073
32.6 0.633926103794719
32.8 0.626325596004304
33.0 0.6337764332573425
33.2 0.6362965551352318
33.4 0.6487331474618971
33.6 0.6536138734339494
33.8 0.6513811632093388
34.0 0.6454050926099171
34.2 0.6526364158653642
34.4 0.6499212876858447
34.6 0.6557081607722134
34.8 0.6606844822607044
35.0 0.6561398097814735
35.2 0.6618913828331376
35.4 0.6602594018032465
35.6 0.6626209069889155
35.8 0.6622006252549786
36.0 0.657089174317911
36.2 0.6623591492951383
36.4 0.6696824059957541
36.6 0.6680751356367547
36.8 0.6615535979437519
37.0 0.6654329145828639
37.2 0.673135622560884
37.4 0.6763146462945359
37.6 0.6714793756848277
37.8 0.6666143061466147
38.0 0.6724007567005263
38.2 0.6836148674315969
38.4 0.674639928019561
38.6 0.6810641846997127
38.8 0.6762772550427117
39.0 0.675494526492405
39.2 0.6861713912737227
39.4 0.6775475609758986
39.6 0.6858490199182423
39.8 0.6829096119133452
40.0 0.6766389581645591
40.2 0.682268363700272
40.4 0.6832340770329541
40.6 0.6805474271499147
40.8 0.6822902004523116
41.0 0.6806064098523852
41.2 0.6892891615918172
41.4 0.682745989842951
41.6 0.6907890630017313
41.8 0.6947165585188056
42.0 0.6964368656101203
42.2 0.7029643436823378
42.4 0.7071446968438933
42.6 0.7131248681578932
42.8 0.720120792210977
43.0 0.7221886997735915
43.2 0.724937917511972
43.4 0.7294612388679452
43.6 0.7137073290350656
43.8 0.7317940630125591
44.0 0.7351984527221455
44.2 0.7282510911665557
44.4 0.7356827772132252
44.6 0.7267457886381948
44.8 0.7306571958164106
45.0 0.7309094271446576
45.2 0.7429661204050528
45.4 0.7342547540837991
45.6 0.7344329039983926
45.8 0.7406002556084059
46.0 0.7456052927921627
46.2 0.819146030182214
46.4 0.9038470693591892
46.6 0.9760184152487112
46.8 0.9866142074974051
47.0 1.0095502386141635
47.2 1.0228398286283955
47.4 1.014247316526469
47.6 1.005801082720355
47.8 1.017513279621669
48.0 1.0114469234063619
48.2 1.0306098395610446
48.4 1.0169899368144337
48.6 1.0306561052650849
48.8 1.0303575397411007
49.0 1.0295576789212506
49.2 1.0231267610554635
49.4 1.0506536133392188
49.6 1.0359908870685517
49.8 1.041724078682911
50.0 1.0452915224872725


==> FN/res_sample_upper_v.dat <==
5.0 0.14535830176805636
5.2 0.1450814441517086
5.4 0.14517690199932085
5.6 0.14638072261295754
5.8 0.1469917974238372
6.0 0.14765132806223694
6.2 0.1469712876667807
6.4 0.14819287948970788
6.6 0.1477229941184036
6.8 0.14709013358295622
7.0 0.1479712943647401
7.2 0.1473398843848678
7.4 0.14862272858775127
7.6 0.14736689744230208
7.8 0.14963568898723734
8.0 0.1479271630582993
8.2 0.14978909625628967
8.4 0.15220274392788796
8.6 0.15599289162234814
8.8 0.1559071082804256
9.0 0.15672074606419542
9.2 0.15688323778861582
9.4 0.16080836975548146
9.6 0.1581798489007667
9.8 0.15867588325822354
10.0 0.15990611951015865
10.2 0.15905599537624357
10.4 0.16146688737332163
10.6 0.16030916114680122
10.8 0.15892150973193397
11.0 0.15851269034171434
11.2 0.16021105248831866
11.4 0.16037445109295512
11.6 0.1609604779032178
11.8 0.16294278785559813
12.0 0.163380187368594
12.2 0.16118938312310632
12.4 0.16234617506726132
12.6 0.1638362681962611
12.8 0.1713683983286909
13.0 0.29005663847461993
13.2 0.32456679615785006
13.4 0.3557979809746076
13.6 0.3705844918420904
13.8 0.45856912694921503
14.0 0.4555074001827262
14.2 0.4628157159770633
14.4 0.47093307105693044
14.6 0.47037126712196925
14.8 0.46885300829640253
15.0 0.4706793111486878
15.2 0.47285696557470847
15.4 0.4670936038336717
15.6 0.4738018423076161
15.8 0.4736061779070034
16.0 0.4779796526537234
16.2 0.475794020589045
16.4 0.47558188849813776
16.6 0.47982831949186816
16.8 0.47666572850027683
17.0 0.4772315130961676
17.2 0.4823634577232743
17.4 0.4949653970555904
17.6 0.501381947320638
17.8 0.5114998248793033
18.0 0.5159598522589715
18.2 0.5340855758033282
18.4 0.53867282298979
18.6 0.5400475615667426
18.8 0.5462178185181397
19.0 0.5462203951366466
19.2 0.5410353503181748
19.4 0.5446208149333338
19.6 0.5380325762769586
19.8 0.5453774898547383
20.0 0.5481122353968565
20.2 0.548379048922069
20.4 0.5456736068381092
20.6 0.5486432372047204
20.8 0.5480302310706423
21.0 0.5415545187488857
21.2 0.549824937319632
21.4 0.5520770176741634
21.6 0.5540851868890189
21.8 0.5534155705064276
22.0 0.5606261096709947
22.2 0.571721431255403
22.4 0.5779441813469306
22.6 0.601906889234534
22.8 0.6224525541808793
23.0 0.6429369006515581
23.2 0.6506683028711174
23.4 0.6840039505371402
23.6 0.6955522291811035
23.8 0.690611925138701
24.0 0.708884896073814
24.2 0.6977725814061234
24.4 0.6981334396440964
24.6 0.6968186968525989
24.8 0.7010343567927623
25.0 0.7023055873176128
25.2 0.7022609471209257
25.4 0.7092043345960427
25.6 0.7071582577117244
25.8 0.7120623982916892
26.0 0.711771109999025
26.2 0.7126204322732237
26.4 0.7174733396910578
26.6 0.7223920603279411
26.8 0.7178421340456066
27.0 0.7187655617830007
27.2 0.7294513404655485
27.4 0.736049698171818
27.6 0.732574770778193
27.8 0.7396003114956191
28.0 0.7313375067283233
28.2 0.7311269968136694
28.4 0.7352703847889472
28.6 0.7322375389599249
28.8 0.7410251372354213
29.0 0.7398182430851784
29.2 0.7421280992044931
29.4 0.7383581442691529
29.6 0.7459083272839148
29.8 0.7403985557405354
30.0 0.7392898321933551
30.2 0.7489260673276653
30.4 0.7484658815578021
30.6 0.7459633612631877
30.8 0.7513166413124744
31.0 0.766524511464087
31.2 0.7817849589985705
31.4 0.7967012483514764
31.6 0.8097300322108215
31.8 0.8289697775891258
32.0 0.8599726470321206
32.2 0.8896294387752124
32.4 0.9104881999248925
32.6 0.9203827547743499
32.8 0.9101102866564205
33.0 0.9231525423829213
33.2 0.9210836039872359
33.4 0.920221349302023
33.6 0.9320900095947486
33.8 0.9231633441008148
34.0 0.9197868097916357
34.2 0.9275692654486863
34.4 0.9257556837853246
34.6 0.9306069989773946
34.8 0.9384586426829655
35.0 0.935685996384114
35.2 0.9418703980793558
35.4 0.9456587637637119
35.6 0.9356068197974297
35.8 0.9557812625798539
36.0 0.9493682549122351
36.2 0.9535797538810714
36.4 0.9599410817481854
36.6 0.9619323919253409
36.8 0.9597458703313211
37.0 0.9648694886833531
37.2 0.980322323591919
37.4 0.9700552767385959
37.6 0.9824980971628431
37.8 0.9694717876622875
38.0 0.9657088756748575
38.2 0.9766681939057501
38.4 0.9749378305506344
38.6 0.9861233621966251
38.8 0.9880276848459418
39.0 0.990853917472506
39.2 0.9886655971831877
39.4 0.9866549676676482
39.6 0.989395367174476
39.8 1.0038081035673716
40.0 0.9819383677717413
40.2 1.0015008232014677
40.4 1.010073286090666
40.6 1.019973118569899
40.8 1.0432090179500966
41.0 1.0581611353298728
41.2 1.1010568669811274
41.4 1.1172008649238372
41.6 1.1195317546983499
41.8 1.1555304135310165
42.0 1.1448205687275979
42.2 1.143921783565196
42.4 1.149254342893111
42.6 1.142366412783375
42.8 1.145820694003635
43.0 1.1579795229623515
43.2 1.1617085724572558
43.4 1.1628181454346616
43.6 1.1510127238192296
43.8 1.1575405105344723
44.0 1.1654116582151908
44.2 1.17110640539566
44.4 1.177907419551628
44.6 1.1570433191008995
44.8 1.1717380042585746
45.0 1.1781036184449682
45.2 1.1936055237556666
45.4 1.1886342121192657
45.6 1.1945997986301475
45.8 1.197657943012367
46.0 1.2095774623535922
46.2 1.1911879004982509
46.4 1.2025530755940987
46.6 1.196176968219067
46.8 1.2018042598668548
47.0 1.2040016030231697
47.2 1.2065153757958738
47.4 1.2023788298453069
47.6 1.199548677971594
47.8 1.2049959366213236
48.0 1.2108597050858714
48.2 1.1997264602889668
48.4 1.2034881654992302
48.6 1.2088207089414051
48.8 1.2098011487267395
49.0 1.2173847319471591
49.2 1.2186200663425542
49.4 1.2365774053102458
49.6 1.2236476918330514
49.8 1.2423660665519238
50.0 1.2437111113572488


==> FN/res_v.dat <==
5.0 0.1608922834871923
5.2 0.07570110504015237
5.4 0.1127180107725867
5.6 0.23925051927825633
5.8 0.37979628137160226
6.0 0.7004006231916439
6.2 0.3930195471432707
6.4 0.07812673829266603
6.6 0.06875901941682927
6.8 0.005023299460374719
7.0 0.01114051377474956
7.2 0.03711815170516064
7.4 0.05034704296810988
7.6 0.0025195316578234817
7.8 0.0311087945113675
8.0 0.07973351914523241
8.2 0.01651011389077972
8.4 0.07181760674428816
8.6 0.10526050258888175
8.8 0.07014609589872522
9.0 0.2255914166487034
9.2 0.2445531760641988
9.4 0.24164956073155475
9.6 0.49572401710762787
9.8 0.9927569118466113
10.0 1.1255748865028583
10.2 0.5018721454003536
10.4 0.10424470476709047
10.6 0.0372923022485625
10.8 0.030475710882861717
11.0 0.035068375189632794
11.2 0.0018311985878063375
11.4 0.007906475203952823
11.6 0.03148591525329181
11.8 0.12549554652184813
12.0 0.0895898733809779
12.2 0.0027341388840795844
12.4 0.11410627583782618
12.6 0.03884781231429435
12.8 0.07355776789269508
13.0 0.1615180251505346
13.2 0.15066729339270868
13.4 0.09041148676820265
13.6 0.15099160093681108
13.8 0.16280191371214414
14.0 0.22062017116587407
14.2 0.28692606072880145
14.4 0.37536806263375944
14.6 0.5208283365009865
14.8 0.8817789956339016
15.0 1.3681564402993447
15.2 1.189986896006001
15.4 0.19391211410990095
15.6 0.12391276593991973
15.8 0.059202557136310396
16.0 0.06480695116943447
16.2 0.1388012495758273
16.4 0.10468484756366725
16.6 0.0820348227780372
16.8 0.14325330174681628
17.0 0.08160926637282495
17.2 0.12281319415014491
17.4 0.15602832488777274
17.6 0.2591959905523298
17.8 0.2788760694990384
18.0 0.20159760080934963
18.2 0.34685488591451163
18.4 0.6277226136872031
18.6 0.8241397175217098
18.8 1.4377783148771774
19.0 1.8512163519363274
19.2 1.3473588252808661
19.4 0.49878009269406665
19.6 0.13653604268204278
19.8 0.2825814894799279
20.0 0.10109580676545149
20.2 0.1175065978384715
20.4 0.1384522203388281
20.6 0.1203455479980462
20.8 0.23951415149840583
21.0 0.16215274948269975
21.2 0.1723310101411022
21.4 0.0818031850993548
21.6 0.1338614073593838
21.8 0.11619164909454471
22.0 0.15953507343490458
22.2 0.1446547450355491
22.4 0.3199355386376228
22.6 0.23103491484802663
22.8 0.23055956441187364
23.0 0.2972169375948913
23.2 0.35702294244213895
23.4 0.44517631478939323
23.6 0.7850189265373041
23.8 1.3010516476685408
24.0 1.89407657643057
24.2 1.853204789451871
24.4 1.1183883326010597
24.6 0.22889489998844326
24.8 0.1900695414079132
25.0 0.07479939298365013
25.2 0.12631074590360125
25.4 0.22869736120868067
25.6 0.12825383462098738
25.8 0.18692231888777888
26.0 0.26915489560996364
26.2 0.21404614461568405
26.4 0.2120338334338443
26.6 0.2846246061147386
26.8 0.42878385410987785
27.0 0.3301417921589065
27.2 0.43497219984930546
27.4 0.7116916844639917
27.6 1.1802302400931561
27.8 1.8902422334789308
28.0 2.248342994967355
28.2 2.0070775282343662
28.4 1.267197402248538
28.6 0.12094166203609613
28.8 0.13054259063508566
29.0 0.1533013601180202
29.2 0.16301727413751244
29.4 0.18227091327677303
29.6 0.08717791766108896
29.8 0.13961441233909277
30.0 0.1381767559143916
30.2 0.1654704517332628
30.4 0.22683431842456137
30.6 0.1712186754975007
30.8 0.20315002101003077
31.0 0.29414788159807026
31.2 0.3100046865237336
31.4 0.3228492247295931
31.6 0.29489576030279196
31.8 0.3864601045134479
32.0 0.34045229739701444
32.2 0.4784998864681361
32.4 0.7131019030840832
32.6 0.9277762991080918
32.8 1.5373454269591238
33.0 2.244213939443586
33.2 2.0628658818278542
33.4 1.7581726224354182
33.6 0.9902531434969414
33.8 0.07324937175308688
34.0 0.15676794783197523
34.2 0.24238224661310181
34.4 0.1696931010475582
34.6 0.22820021754853537
34.8 0.24760149968881828
35.0 0.33047206735948076
35.2 0.35138785810083695
35.4 0.322145084801708
35.6 0.3042082493986886
35.8 0.31623865512599947
36.0 0.4632515556173008
36.2 0.5966388284785288
36.4 0.9028144777219391
36.6 1.2336651941025385
36.8 2.0793900559347387
37.0 2.542465533643971
37.2 2.3402898705017807
37.4 1.9953364224426893
37.6 1.0361647723406073
37.8 0.05039544302035104
38.0 0.20034500403633704
38.2 0.16791670395090863
38.4 0.19558338378310935
38.6 0.28479132634659976
38.8 0.22651038840366278
39.0 0.3071379381768464
39.2 0.18456384829381212
39.4 0.22405847676341661
39.6 0.2550682103227262
39.8 0.2941200847157628
40.0 0.25870692211686364
40.2 0.33424115603231663
40.4 0.3655559533554311
40.6 0.27478397192405035
40.8 0.32496101404443634
41.0 0.4554178912277782
41.2 0.6228675545015506
41.4 0.8158619961327527
41.6 1.1454949611879028
41.8 1.7682435718896428
42.0 2.425898570170669
42.2 2.483637958446167
42.4 2.2570846365286665
42.6 1.530603359293744
42.8 0.832113905037903
43.0 0.09437312871288284
43.2 0.29564006581854585
43.4 0.37601669667160853
43.6 0.28856401533167775
43.8 0.22819384672415066
44.0 0.3704078425059034
44.2 0.4109160405846015
44.4 0.43102224146232415
44.6 0.45507383654830336
44.8 0.4413742684908355
45.0 0.6113451884427807
45.2 0.7144445361162957
45.4 0.9656769745171723
45.6 1.5452907078994476
45.8 2.3567036606210907
46.0 2.7980784633960196
46.2 2.6175483698455895
46.4 2.236100169581381
46.6 1.8975870053731114
46.8 0.8045283529482818
47.0 0.11469650705690149
47.2 0.19648350525670688
47.4 0.21325713349044584
47.6 0.3226410816360219
47.8 0.22610302167006502
48.0 0.3071781145923014
48.2 0.24396066282393192
48.4 0.2723580819472713
48.6 0.3254779935007799
48.8 0.25967681042408564
49.0 0.3670684376823441
49.2 0.3864251707465931
49.4 0.42792679527006494
49.6 0.42377147920590685
49.8 0.5689025843688313
50.0 0.5604046027115701


==> FN/upper_r.dat <==
5.0 0.10139654304583143
5.2 0.10148674526858933
5.4 0.10160401406624198
5.6 0.10171190013696667
5.8 0.10176117022263885
6.0 0.10224012996448593
6.2 0.1022520290318066
6.4 0.1023552996695615
6.6 0.10242257813183707
6.8 0.10279938092561113
7.0 0.10283443377442403
7.2 0.10307814053399934
7.4 0.10318531808672832
7.6 0.10321657411812338
7.8 0.1032786750970798
8.0 0.10337164726361535
8.2 0.10352012149372987
8.4 0.10364537979661398
8.6 0.10383436574875916
8.8 0.10384344309551967
9.0 0.10402425955252197
9.2 0.1040248131771479
9.4 0.10408594032944714
9.6 0.10422010651080497
9.8 0.1170083501934356
10.0 0.11966117445467073
10.2 0.12067258957552965
10.4 0.12070566664181098
10.6 0.12112279235479793
10.8 0.12126538102580978
11.0 0.1214365597032023
11.2 0.12152993373441164
11.4 0.12153382811522884
11.6 0.12173801129755234
11.8 0.12186233137604402
12.0 0.12198624638177208
12.2 0.12215999105563728
12.4 0.12227069676660779
12.6 0.12233455395808175
12.8 0.12234774345978147
13.0 0.12244829217878297
13.2 0.12254388416372114
13.4 0.12257642851916423
13.6 0.12267007619805122
13.8 0.12274347241398685
14.0 0.12281839318746747
14.2 0.12288801130021765
14.4 0.12305244903088915
14.6 0.1232960124366295
14.8 0.1237913108312856
15.0 0.18109420446603003
15.2 0.1813795039384495
15.4 0.1818852925124687
15.6 0.18201866556171314
15.8 0.18210629511167373
16.0 0.1822069838014522
16.2 0.1823436971029838
16.4 0.1824897642088437
16.6 0.18274811544743239
16.8 0.18279261800925695
17.0 0.18302589099081337
17.2 0.18306780048376964
17.4 0.18312458791206535
17.6 0.18330285614932001
17.8 0.18344807343141012
18.0 0.18360647030077046
18.2 0.18365162305507413
18.4 0.18396817714789981
18.6 0.18412172673795144
18.8 0.18434872578790817
19.0 0.1849597770056313
19.2 0.18542934896771665
19.4 0.1857332540683774
19.6 0.18626991501333176
19.8 0.1872317256676221
20.0 0.18730211787920928
20.2 0.1876561534369288
20.4 0.1877389601093566
20.6 0.18786135476028312
20.8 0.1878817326259535
21.0 0.18811188288711994
21.2 0.18820892256593338
21.4 0.18844595314397056
21.6 0.18872965187033658
21.8 0.18899964246877346
22.0 0.18908415192658953
22.2 0.1892230451441069
22.4 0.18970115699071424
22.6 0.18974357745447593
22.8 0.18985101622458303
23.0 0.19020533083516739
23.2 0.1905350846247534
23.4 0.19082374521518622
23.6 0.19083585010957085
23.8 0.1910521861726421
24.0 0.19121332595675142
24.2 0.3634092351529439
24.4 0.3640069656900313
24.6 0.3641864969837465
24.8 0.3644115585099563
25.0 0.3651712995596401
25.2 0.3652393289117874
25.4 0.3654112067016969
25.6 0.3654774443890732
25.8 0.3665342778197053
26.0 0.3668924097504731
26.2 0.36706240456947964
26.4 0.3672856603747901
26.6 0.36766229216926993
26.8 0.3678273948588052
27.0 0.3681054355033943
27.2 0.36863214430212854
27.4 0.36878648623893245
27.6 0.36897123797411335
27.8 0.36903056283578706
28.0 0.3710064273204235
28.2 0.3714099536871964
28.4 0.37230037247874553
28.6 0.3732139518792641
28.8 0.3735139904255125
29.0 0.373561794287339
29.2 0.3754648150680238
29.4 0.37584419547590703
29.6 0.3759603891888242
29.8 0.3764632692666325
30.0 0.3772053249635537
30.2 0.3777834621399084
30.4 0.3780319321317491
30.6 0.37819299642188015
30.8 0.3786632325484305
31.0 0.3789141014232945
31.2 0.37897021546225124
31.4 0.37930525146271415
31.6 0.3797480202975856
31.8 0.38023220837199095
32.0 0.3806571952241936
32.2 0.38142460417886215
32.4 0.3816089105114107
32.6 0.38280768412820815
32.8 0.38346494503788947
33.0 0.3876108628102719
33.2 0.394919112071368
33.4 0.40421901814038186
33.6 0.4120190109148078
33.8 0.41234961743015
34.0 0.4131017910700482
34.2 0.4133141972144705
34.4 0.4135665797033829
34.6 0.41397382966442103
34.8 0.41560128174844485
35.0 0.4168230220263081
35.2 0.417692976603378
35.4 0.41860755263312893
35.6 0.419450439791297
35.8 0.4197047602791032
36.0 0.41986456823481416
36.2 0.4202423614553477
36.4 0.4208040871196875
36.6 0.421102724790586
36.8 0.4215340467905955
37.0 0.42226286716703393
37.2 0.42263985441954055
37.4 0.4230756122046258
37.6 0.4232749422673089
37.8 0.42368701848297435
38.0 0.42471419642643105
38.2 0.42541852532591584
38.4 0.42613783933018645
38.6 0.42617204070327547
38.8 0.4264701073570247
39.0 0.4267202579084859
39.2 0.4275105641411008
39.4 0.42767691025701654
39.6 0.4278828895338744
39.8 0.42810012437701417
40.0 0.42839573780782153
40.2 0.4288228235622562
40.4 0.4293171000306103
40.6 0.4295365618101599
40.8 0.43018243870277906
41.0 0.43045656744596555
41.2 0.43054374795384087
41.4 0.43162512309980894
41.6 0.43203845567618465
41.8 0.4324996440957885
42.0 0.43350103469491263
42.2 0.4540555919844771
42.4 0.4622354148549595
42.6 0.46773252669758014
42.8 0.4763078792212526
43.0 0.47708603535404664
43.2 0.4776978135325062
43.4 0.47831591955700786
43.6 0.47867962621765187
43.8 0.4802811116030641
44.0 0.48065807666331634
44.2 0.48110297550320075
44.4 0.4812779014467381
44.6 0.48342249865701153
44.8 0.4848206183309524
45.0 0.48601084890730756
45.2 0.48619622445752536
45.4 0.487091957253759
45.6 0.4872594425318515
45.8 0.4877645654209149
46.0 0.489845946545605
46.2 0.5639275245902324
46.4 0.7125878043727311
46.6 0.7200733004331539
46.8 0.7416157020649988
47.0 0.7491614601456712
47.2 0.7513150105507912
47.4 0.7527673199494025
47.6 0.7529970291017057
47.8 0.7543522452710048
48.0 0.7553397963938996
48.2 0.7604092342305437
48.4 0.7610617273669678
48.6 0.7612375715898262
48.8 0.7613637034415001
49.0 0.7635700682532283
49.2 0.7646343729831794
49.4 0.7647273532736913
49.6 0.7663604994747641
49.8 0.7665196975961026
50.0 0.7723672859994392


==> FN/upper_v.dat <==
5.0 0.09082530840174252
5.2 0.09110583601528932
5.4 0.09122636474243924
5.6 0.09150547620512084
5.8 0.09152536037904857
6.0 0.09163138529826226
6.2 0.0917273840169264
6.4 0.09181318002468541
6.6 0.09197806651448841
6.8 0.09229833096892504
7.0 0.09238533191943259
7.2 0.092455274817244
7.4 0.09263075662117191
7.6 0.0927835593675141
7.8 0.09296103376939407
8.0 0.09301202327896793
8.2 0.09382135955478495
8.4 0.09416533343800551
8.6 0.09471331480556903
8.8 0.0949776195125857
9.0 0.0988899626295021
9.2 0.09952217823534258
9.4 0.09981655908845938
9.6 0.09989940988870515
9.8 0.10002356138892499
10.0 0.10011218200781273
10.2 0.10021329094383326
10.4 0.10026647374690614
10.6 0.10030479719504429
10.8 0.10057591820013229
11.0 0.10073768604873616
11.2 0.10079722044832272
11.4 0.10089532049265756
11.6 0.10097699019124982
11.8 0.10106316327600763
12.0 0.10160813983627683
12.2 0.10183798730223166
12.4 0.10506554875218747
12.6 0.10546731220218987
12.8 0.10573911761289063
13.0 0.2621100367451918
13.2 0.2627946352450515
13.4 0.26342046893612164
13.6 0.27708387204861734
13.8 0.27827237856808484
14.0 0.28162300021702164
14.2 0.2836798260740367
14.4 0.2864331052826836
14.6 0.2869756212840586
14.8 0.28849490600645844
15.0 0.28953293595461216
15.2 0.28967961037992834
15.4 0.28978003909754363
15.6 0.290004909636436
15.8 0.2909722108540924
16.0 0.29102712085366594
16.2 0.2916770672445903
16.4 0.29174808473797564
16.6 0.292099161919569
16.8 0.29256414919476514
17.0 0.29347003140768413
17.2 0.29579035471653403
17.4 0.3094120571619048
17.6 0.3175171695016824
17.8 0.3575966214889526
18.0 0.35820779862649144
18.2 0.36245560654805664
18.4 0.36289046554328963
18.6 0.3628977572378482
18.8 0.3630921463820342
19.0 0.3637891560821035
19.2 0.3642130377624517
19.4 0.36537345361825624
19.6 0.36573133366020205
19.8 0.3663995279783245
20.0 0.3667262135742521
20.2 0.36713390031880283
20.4 0.36771977875480627
20.6 0.3682171011189938
20.8 0.36826140703809457
21.0 0.3685633282577214
21.2 0.3689040063761339
21.4 0.3696050557611264
21.6 0.37126064547989623
21.8 0.37336449966363083
22.0 0.37391684821659316
22.2 0.37786191894284604
22.4 0.3887379947001103
22.6 0.38899107069364264
22.8 0.39526888859913223
23.0 0.39602640292803815
23.2 0.3976633485737542
23.4 0.44477740343372535
23.6 0.44690532954229173
23.8 0.4469663137470235
24.0 0.4490053630271974
24.2 0.44914593446070733
24.4 0.44947880630296033
24.6 0.45064680466611273
24.8 0.45103171551899174
25.0 0.4517257089496994
25.2 0.45206558245869904
25.4 0.4532065296420938
25.6 0.45367912225058776
25.8 0.4543230606008997
26.0 0.4550488712255481
26.2 0.45559723028707116
26.4 0.45663652902700336
26.6 0.457611217384901
26.8 0.4578807490821457
27.0 0.45925478565358074
27.2 0.45975505383065773
27.4 0.4611115935395433
27.6 0.4640006324784191
27.8 0.4642419015680839
28.0 0.4642918126016003
28.2 0.46458162242774215
28.4 0.46476931299360147
28.6 0.465359446241036
28.8 0.4659908949570374
29.0 0.46697253844730774
29.2 0.4676877536336915
29.4 0.46796980110839576
29.6 0.46948368110555916
29.8 0.4698298135658909
30.0 0.4705815540362776
30.2 0.4733293482753232
30.4 0.4739802458099733
30.6 0.4768619852547455
30.8 0.48504109414248964
31.0 0.5006071604330015
31.2 0.5161788544466055
31.4 0.51696144788237
31.6 0.5233662785710969
31.8 0.529720190702444
32.0 0.5782407242127652
32.2 0.5874541857169463
32.4 0.5914200145436074
32.6 0.5922793238616141
32.8 0.5937121409621611
33.0 0.5943584934458456
33.2 0.5957599947370373
33.4 0.597155963434606
33.6 0.5972477857509316
33.8 0.5986857634964838
34.0 0.5991501378458031
34.2 0.5993867214299652
34.4 0.6029646707166351
34.6 0.6052314870891939
34.8 0.6053321670562047
35.0 0.6054673897898721
35.2 0.6074348171419098
35.4 0.6078231805183786
35.6 0.608825760726122
35.8 0.6100277832207426
36.0 0.611760278858679
36.2 0.612886938980992
36.4 0.6142073537045579
36.6 0.6162883603651139
36.8 0.6167174937898553
37.0 0.6176677003807001
37.2 0.618115762805873
37.4 0.618650662995043
37.6 0.620985019953739
37.8 0.6211048948708262
38.0 0.6213400766838102
38.2 0.6220830293071292
38.4 0.6221824538541585
38.6 0.6237242099730401
38.8 0.6243430075610099
39.0 0.6256671389281816
39.2 0.6259786546932976
39.4 0.6262542012564181
39.6 0.6270942965099229
39.8 0.6274871535360457
40.0 0.6320870598657331
40.2 0.6437801464887408
40.4 0.6545124738358096
40.6 0.6833079778464755
40.8 0.6927493896553317
41.0 0.6993625686878047
41.2 0.734477540459122
41.4 0.7588318395485809
41.6 0.7628447030746803
41.8 0.7639492172954033
42.0 0.7650027768384536
42.2 0.7664585384179635
42.4 0.7667209086921116
42.6 0.7673448230644927
42.8 0.7680892441783421
43.0 0.7690081185876264
43.2 0.7699792197560518
43.4 0.7717177677273532
43.6 0.7719939423311265
43.8 0.7727415231437385
44.0 0.774605867323312
44.2 0.7762318874480852
44.4 0.7785085261363823
44.6 0.7786451354173279
44.8 0.7797620807830459
45.0 0.7822062941654961
45.2 0.7830731042610285
45.4 0.7879999502187325
45.6 0.7916616131845814
45.8 0.7933075104658524
46.0 0.7939426266755101
46.2 0.79564463998123
46.4 0.7962097379128883
46.6 0.7989627372754285
46.8 0.7993366658481525
47.0 0.8018150836922854
47.2 0.8038349841832445
47.4 0.8039927047633916
47.6 0.8045165379593348
47.8 0.806089431564578
48.0 0.8089021531781031
48.2 0.8094456704019771
48.4 0.810650147163131
48.6 0.8116042725416981
48.8 0.8125654216679192
49.0 0.8152004701398986
49.2 0.816943563670064
49.4 0.8189306448187108
49.6 0.8222836352118718
49.8 0.8235713199464104
50.0 0.824100855150641


==> Kepler/err_iso_v.dat <==
10.0 0.0
10.2 0.0032872285329750006
10.4 0.0032872285329750006
10.6 0.04275317127625296
10.8 0.04275317127625296
11.0 0.04275317127625296
11.2 0.04396108366821694
11.4 0.04396108366821694
11.6 0.04396108366821694
11.8 0.04396108366821694
12.0 0.04396108366821694
12.2 0.04396108366821694
12.4 0.04396108366821694
12.6 0.04396108366821694
12.8 0.04396108366821694
13.0 0.04396108366821694
13.2 0.04396108366821694
13.4 0.04396108366821694
13.6 0.04396108366821694
13.8 0.04396108366821694
14.0 0.04396108366821694
14.2 0.04396108366821694
14.4 0.04396108366821694
14.6 0.04396108366821694
14.8 0.04396108366821694
15.0 0.04396108366821694
15.2 0.04396108366821694
15.4 0.04396108366821694
15.6 0.04396108366821694
15.8 0.04396108366821694
16.0 0.04396108366821694
16.2 0.04396108366821694
16.4 0.04396108366821694
16.6 0.04396108366821694
16.8 0.04396108366821694
17.0 0.04396108366821694
17.2 0.04396108366821694
17.4 0.04396108366821694
17.6 0.06373722477249581
17.8 0.06373722477249581
18.0 0.06373722477249581
18.2 0.07654338455735822
18.4 0.07654338455735822
18.6 0.07654338455735822
18.8 0.07654338455735822
19.0 0.07654338455735822
19.2 0.07654338455735822
19.4 0.07654338455735822
19.6 0.07654338455735822
19.8 0.07654338455735822
20.0 0.07654338455735822
20.2 0.07654338455735822
20.4 0.07654338455735822
20.6 0.07654338455735822
20.8 0.07654338455735822
21.0 0.07654338455735822
21.2 0.07654338455735822
21.4 0.07654338455735822
21.6 0.07654338455735822
21.8 0.07654338455735822
22.0 0.07654338455735822
22.2 0.07654338455735822
22.4 0.07654338455735822
22.6 0.07654338455735822
22.8 0.07654338455735822
23.0 0.07654338455735822
23.2 0.07654338455735822
23.4 0.07654338455735822
23.6 0.07654338455735822
23.8 0.07654338455735822
24.0 0.07654338455735822
24.2 0.07654338455735822
24.4 0.10610670467854501
24.6 0.10610670467854501
24.8 0.10610670467854501
25.0 0.10610670467854501
25.2 0.10610670467854501
25.4 0.10610670467854501
25.6 0.10610670467854501
25.8 0.10610670467854501
26.0 0.10610670467854501
26.2 0.10610670467854501
26.4 0.10610670467854501
26.6 0.10610670467854501
26.8 0.10610670467854501
27.0 0.10610670467854501
27.2 0.10610670467854501
27.4 0.10610670467854501
27.6 0.10610670467854501
27.8 0.10610670467854501
28.0 0.10610670467854501
28.2 0.10610670467854501
28.4 0.10610670467854501
28.6 0.10610670467854501
28.8 0.10610670467854501
29.0 0.10610670467854501
29.2 0.10610670467854501
29.4 0.10610670467854501
29.6 0.10610670467854501
29.8 0.10610670467854501
30.0 0.10610670467854501
30.2 0.10610670467854501
30.4 0.10610670467854501
30.6 0.13152231119297852
30.8 0.13152231119297852
31.0 0.13152231119297852
31.2 0.13152231119297852
31.4 0.13152231119297852
31.6 0.13152231119297852
31.8 0.13152231119297852
32.0 0.13152231119297852
32.2 0.13152231119297852
32.4 0.13152231119297852
32.6 0.13152231119297852
32.8 0.13152231119297852
33.0 0.13152231119297852
33.2 0.13152231119297852
33.4 0.13152231119297852
33.6 0.13152231119297852
33.8 0.13152231119297852
34.0 0.13152231119297852
34.2 0.13152231119297852
34.4 0.13152231119297852
34.6 0.13152231119297852
34.8 0.13152231119297852
35.0 0.13152231119297852
35.2 0.13152231119297852
35.4 0.13152231119297852
35.6 0.13152231119297852
35.8 0.13152231119297852
36.0 0.13152231119297852
36.2 0.13152231119297852
36.4 0.13152231119297852
36.6 0.13152231119297852
36.8 0.13152231119297852
37.0 0.1620215477515719
37.2 0.20344127959415698
37.4 0.27190052199659126
37.6 0.27190052199659126
37.8 0.27190052199659126
38.0 0.27190052199659126
38.2 0.27190052199659126
38.4 0.27190052199659126
38.6 0.27190052199659126
38.8 0.27190052199659126
39.0 0.27190052199659126
39.2 0.27190052199659126
39.4 0.27190052199659126
39.6 0.27190052199659126
39.8 0.27190052199659126


==> Kepler/err_lower_v.dat <==
10.0 0.003004232159254205
10.2 0.0034884466965582313
10.4 0.003842782990600138
10.6 0.00418201637407124
10.8 0.004561765456785507
11.0 0.004747474750539151
11.2 0.0050966688357539395
11.4 0.005473811695231335
11.6 0.0056294271898448215
11.8 0.005901346073911572
12.0 0.00608124280104907
12.2 0.0062114001023543
12.4 0.006385962241428722
12.6 0.006528688802831873
12.8 0.006674079660466178
13.0 0.0068734602405681145
13.2 0.007027120424428256
13.4 0.0071598735685735795
13.6 0.007370840949118179
13.8 0.007576461459498373
14.0 0.007686882265720364
14.2 0.007735930189084778
14.4 0.007856432594320562
14.6 0.00796347589716482
14.8 0.008198550716793039
15.0 0.008275785844664296
15.2 0.008417812800380483
15.4 0.008660543784126376
15.6 0.008766649417878334
15.8 0.008830725493492354
16.0 0.008990272713783455
16.2 0.009138756400866916
16.4 0.009204904620324816
16.6 0.009325799813723595
16.8 0.009441485472298915
17.0 0.009558294067319178
17.2 0.009722872801212028
17.4 0.009764837516852514
17.6 0.009821361279649448
17.8 0.009994340864368678
18.0 0.010263602771938987
18.2 0.010449796805485584
18.4 0.010499480574606812
18.6 0.010848736981420177
18.8 0.010935979218348315
19.0 0.010996018419256803
19.2 0.01111239973380626
19.4 0.011202314596784134
19.6 0.011337401692343645
19.8 0.011395160700946929
20.0 0.011428223040772878
20.2 0.011715189448267108
20.4 0.011754474834165748
20.6 0.011763601779564436
20.8 0.011807225403578283
21.0 0.011916537353147077
21.2 0.012015289569080273
21.4 0.012021784448237625
21.6 0.012053143811574765
21.8 0.012128655533560193
22.0 0.012218865224648372
22.2 0.012366163625739682
22.4 0.012661283176246972
22.6 0.012741953676560355
22.8 0.012832745374894178
23.0 0.012926684771915598
23.2 0.012955873792284101
23.4 0.013222732895501093
23.6 0.013483837538496312
23.8 0.013486501124396562
24.0 0.013652312032961805
24.2 0.01382790517286818
24.4 0.05076463105645341
24.6 0.05076905101813037
24.8 0.05077251061660374
25.0 0.05081880212552111
25.2 0.051018921091167686
25.4 0.051102200328759825
25.6 0.05128075813856664
25.8 0.05146595530767789
26.0 0.05164634693457159
26.2 0.05167837084210592
26.4 0.05181020829798874
26.6 0.051907004475899035
26.8 0.051976978664955834
27.0 0.051995223641151445
27.2 0.051998226709379466
27.4 0.052143711986686964
27.6 0.05218477065166701
27.8 0.0521873283930233
28.0 0.05222514284200389
28.2 0.05233482111967595
28.4 0.05246588999588309
28.6 0.052521982194273995
28.8 0.05253284851056221
29.0 0.05272457846688808
29.2 0.05280666038333902
29.4 0.052902831594414695
29.6 0.05319118208880269
29.8 0.05337371388675092
30.0 0.053558676034891714
30.2 0.05373697266803394
30.4 0.05376369656880058
30.6 0.05378205521868723
30.8 0.053941972472029365
31.0 0.053953123775889456
31.2 0.05399036693189246
31.4 0.053995518840858986
31.6 0.05400358406913163
31.8 0.05412122646478431
32.0 0.05414460874022836
32.2 0.054275769707238075
32.4 0.05434332523586694
32.6 0.05441547239019669
32.8 0.054420222279130945
33.0 0.054443573003730185
33.2 0.054531616542507384
33.4 0.05456098007050315
33.6 0.05461708252155962
33.8 0.05462599754889428
34.0 0.05466559527102224
34.2 0.05477362884212674
34.4 0.05477964511884359
34.6 0.0547861109262197
34.8 0.05478761402785306
35.0 0.05483816822796748
35.2 0.054841491996642976
35.4 0.054958356109558425
35.6 0.05506476745508308
35.8 0.05510871550373835
36.0 0.055437989200085136
36.2 0.05545417172736702
36.4 0.05549838008744348
36.6 0.055507560904971144
36.8 0.06386726648876771
37.0 0.06927735449836088
37.2 0.15544378764578173
37.4 0.15562987163646266
37.6 0.15580761352687025
37.8 0.156044668397119
38.0 0.15621042313931424
38.2 0.1563665699070787
38.4 0.1568527415501785
38.6 0.1570404886538818
38.8 0.15705755528416282
39.0 0.15709208742184372
39.2 0.15717987725220994
39.4 0.15721246934476651
39.6 0.15725278505412738
39.8 0.15727756234247148


==> Kepler/err_mean_v.dat <==
10.0 0.024999126853387732
10.2 0.025195961181315063
10.4 0.025315446273227033
10.6 0.025591329837423116
10.8 0.025694311032977674
11.0 0.025862625015618528
11.2 0.026059982006773934
11.4 0.026178870178209204
11.6 0.026301261385143156
11.8 0.02638674620322078
12.0 0.02652505571888593
12.2 0.026607908926427306
12.4 0.02671938505394886
12.6 0.02678665273144516
12.8 0.02688410258174648
13.0 0.026935626485389327
13.2 0.027017811633404828
13.4 0.027100659329575606
13.6 0.027153728136076603
13.8 0.027264619840058863
14.0 0.027402777942190794
14.2 0.027490241348346968
14.4 0.02753381309415206
14.6 0.027608956110146677
14.8 0.02764672551323824
15.0 0.027752432586210005
15.2 0.027863669637380774
15.4 0.02792987605182654
15.6 0.028061751207434992
15.8 0.02816112465780425
16.0 0.028290683315000526
16.2 0.028369807095053958
16.4 0.02840280569939068
16.6 0.02852921880560788
16.8 0.028550788073685912
17.0 0.028744507599865972
17.2 0.028801847743818748
17.4 0.029128027422239935
17.6 0.029173162230365774
17.8 0.029586613292241944
18.0 0.029964730690510834
18.2 0.030138479690751663
18.4 0.0302159790177611
18.6 0.030342370528038193
18.8 0.03045489073491518
19.0 0.030585169284613585
19.2 0.03068506090729178
19.4 0.03081227464942584
19.6 0.030894767528325436
19.8 0.03100021776639262
20.0 0.031048124246862666
20.2 0.03111634352550503
20.4 0.03118203106457261
20.6 0.031292357002374524
20.8 0.03136440437838039
21.0 0.03145030334806403
21.2 0.031537858030551265
21.4 0.031584009870498385
21.6 0.031673527655473106
21.8 0.03176144660131743
22.0 0.03183365609002758
22.2 0.03187582028773153
22.4 0.031944461601074114
22.6 0.032010238832362835
22.8 0.03215700616065524
23.0 0.032416134774110504
23.2 0.03258915786897444
23.4 0.0327356832713108
23.6 0.032887904170963475
23.8 0.033089686760973694
24.0 0.033329080381106546
24.2 0.033388543025317595
24.4 0.07759076285684917
24.6 0.07767922282541209
24.8 0.07777530548533378
25.0 0.07788256319497112
25.2 0.07801052774786217
25.4 0.07811883962854528
25.6 0.07819181650284807
25.8 0.07825582050034008
26.0 0.07838365705017745
26.2 0.07840468895742667
26.4 0.07843840514237507
26.6 0.07847091319549693
26.8 0.07862800547840613
27.0 0.07866726791867402
27.2 0.07877686572011341
27.4 0.07889886525690457
27.6 0.07896092151705018
27.8 0.07902590808811083
28.0 0.07915264362684077
28.2 0.0791537502415405
28.4 0.07929090738230847
28.6 0.07935628024491036
28.8 0.07945565508768547
29.0 0.07954425266036642
29.2 0.07961796238307108
29.4 0.07968268603988121
29.6 0.07985593303122482
29.8 0.07992583963688646
30.0 0.07998604209472275
30.2 0.08012185111041266
30.4 0.08021607780049182
30.6 0.08028988027481654
30.8 0.08039605153009226
31.0 0.08046942550182677
31.2 0.0805690907847193
31.4 0.08067432649023808
31.6 0.08083308191822297
31.8 0.0809339551362976
32.0 0.08107043308838552
32.2 0.08109659594931601
32.4 0.08118833927037342
32.6 0.0812985613523539
32.8 0.08135823389245628
33.0 0.0814172542784773
33.2 0.08148221110747858
33.4 0.08151480392658136
33.6 0.0815621772075841
33.8 0.08166633108784083
34.0 0.08173874387013656
34.2 0.08178270864988306
34.4 0.08183452080112132
34.6 0.08187667916415504
34.8 0.08194971941052645
35.0 0.08202594606144697
35.2 0.08211846107316625
35.4 0.08220837177935872
35.6 0.08228564793315832
35.8 0.0823574117025039
36.0 0.08253098898897049
36.2 0.08260105749914312
36.4 0.0827250064555523
36.6 0.08299122528369078
36.8 0.2039762579394188
37.0 0.22702653387583716
37.2 0.2454278045434795
37.4 0.24576276248488324
37.6 0.2458380356505189
37.8 0.246417623471679
38.0 0.2468132634968345
38.2 0.2470696566577765
38.4 0.24745946603420213
38.6 0.24758220709597975
38.8 0.24777013499385267
39.0 0.24801085312353804
39.2 0.24810750307982712
39.4 0.24826814406214093
39.6 0.2484554114639445
39.8 0.24896288926000604


==> Kepler/err_sample_lower.dat <==
10.0 0.0008287866095409637
10.2 0.0009320915198891766
10.4 0.000964215197455484
10.6 0.0010379215648078706
10.8 0.001009626234239839
11.0 0.0010624531289830336
11.2 0.001119962084540749
11.4 0.001095238525448875
11.6 0.001222694697278921
11.8 0.0011849966102667668
12.0 0.001241536716930906
12.2 0.0012995977348493714
12.4 0.0012209347819993682
12.6 0.001347560502782099
12.8 0.0012765604831980236
13.0 0.0013295366596344864
13.2 0.0013215835466861923
13.4 0.0013176885058463167
13.6 0.0013720345237461847
13.8 0.0012988484523552232
14.0 0.0013984894281526606
14.2 0.001343616680528546
14.4 0.0014336643962630615
14.6 0.001340728384233349
14.8 0.0013549061473904942
15.0 0.0012641642588123252
15.2 0.001337426547401651
15.4 0.0014423856757995483
15.6 0.0014356543252269152
15.8 0.0014009477209943621
16.0 0.0013737783863927
16.2 0.0014415084639833769
16.4 0.0014257930367610114
16.6 0.0015052081692358507
16.8 0.0014229741517956711
17.0 0.00144910762515621
17.2 0.0015248959611751634
17.4 0.001576382575382101
17.6 0.0016616171199588105
17.8 0.001638785442503678
18.0 0.0015702959650374263
18.2 0.001683066323144346
18.4 0.001710863867686488
18.6 0.0015230792713717687
18.8 0.0016702941983475598
19.0 0.00165723981686994
19.2 0.001619036298443581
19.4 0.0016300228147121331
19.6 0.0017118243556976764
19.8 0.0016071027134298922
20.0 0.0016781831649605485
20.2 0.0017298403695467943
20.4 0.0016508594433121775
20.6 0.0017238059073426187
20.8 0.0016325318279787236
21.0 0.0016299062753542181
21.2 0.0016791546841702382
21.4 0.0015089245187324672
21.6 0.0016885402896422287
21.8 0.0017130855946010189
22.0 0.0017018475941651024
22.2 0.0017010496489139573
22.4 0.0016883212887868284
22.6 0.001719999300587412
22.8 0.0017333471165234056
23.0 0.0018423080392956576
23.2 0.0017897392336896664
23.4 0.0018054937216734359
23.6 0.0018345110295401447
23.8 0.0018720758887462187
24.0 0.002252950900490438
24.2 0.0022843946592530765
24.4 0.0046928322976355855
24.6 0.004610285420275941
24.8 0.004496164341627507
25.0 0.004573817373870482
25.2 0.004784568795741404
25.4 0.004936807917252942
25.6 0.004854032590200816
25.8 0.004695995239733898
26.0 0.004615235838980325
26.2 0.004824282784089412
26.4 0.004949877885703107
26.6 0.004976279098982805
26.8 0.004358115465261316
27.0 0.00494729494544009
27.2 0.004480063240402623
27.4 0.0051161011173830795
27.6 0.004899496813601274
27.8 0.005145621318164265
28.0 0.0049616561629754865
28.2 0.0046995723969124195
28.4 0.004398405874048593
28.6 0.004769839138119412
28.8 0.004627212298581848
29.0 0.004454940139439376
29.2 0.005179637499253938
29.4 0.004958723450813079
29.6 0.004811998217557392
29.8 0.005097988299093312
30.0 0.004607837101471159
30.2 0.004899481425857968
30.4 0.0048956509034499
30.6 0.004824532390307608
30.8 0.005041595668607723
31.0 0.0047800526729545895
31.2 0.004793904829207723
31.4 0.005049008639693688
31.6 0.004544196024121486
31.8 0.005311812847457132
32.0 0.004945300956464002
32.2 0.004678021826645753
32.4 0.00505767264498756
32.6 0.005416276784331592
32.8 0.005232054678725809
33.0 0.005217007449711339
33.2 0.005136091531706231
33.4 0.004896680071563811
33.6 0.005201540359521827
33.8 0.0052327099086476045
34.0 0.005285031727213884
34.2 0.004570005808205563
34.4 0.004940026381259176
34.6 0.005066779765612253
34.8 0.004939040297610766
35.0 0.004640919954993404
35.2 0.004921602128274299
35.4 0.005356691467502125
35.6 0.004624825180075667
35.8 0.004757173401192684
36.0 0.005023434884275821
36.2 0.005393618347406303
36.4 0.004973437363549703
36.6 0.005194722784955112
36.8 0.0059718512873462755
37.0 0.014261812846577387
37.2 0.015654469620794965
37.4 0.01497708297525281
37.6 0.016088900467831325
37.8 0.01402518799323606
38.0 0.016100281367918745
38.2 0.015801462630816845
38.4 0.01550467082514141
38.6 0.015130657810760825
38.8 0.015602758696854126
39.0 0.015318659760722839
39.2 0.014860736992706113
39.4 0.016282271841916635
39.6 0.014461753979468544
39.8 0.015953862088976277


==> Kepler/err_sample_mean.dat <==
10.0 0.012993183208429048
10.2 0.013188279376520087
10.4 0.013644315699547625
10.6 0.013698636667080773
10.8 0.013824295659223999
11.0 0.014556040546968373
11.2 0.014332882320588523
11.4 0.01414029946900759
11.6 0.01471282816996861
11.8 0.015325900584063948
12.0 0.014604378966756794
12.2 0.015415507914399492
12.4 0.0151732811200177
12.6 0.015555061395850795
12.8 0.015363416054522693
13.0 0.015565961803951206
13.2 0.01569620454174862
13.4 0.015763314059006467
13.6 0.015331032556974787
13.8 0.01571740616679851
14.0 0.015832794284896406
14.2 0.016293786998419477
14.4 0.01604673919166416
14.6 0.01575579251696847
14.8 0.01626663117118205
15.0 0.01609386188148369
15.2 0.01644388824521668
15.4 0.016472322226966502
15.6 0.016644607493542792
15.8 0.016329195262198115
16.0 0.016883759300370536
16.2 0.01656392405133715
16.4 0.016837348737239057
16.6 0.016931828617350493
16.8 0.016739024922825637
17.0 0.017114826768105856
17.2 0.017127590122995102
17.4 0.0177613289392003
17.6 0.0176585829374566
17.8 0.017722592619518467
18.0 0.01761855140048676
18.2 0.01853859720213445
18.4 0.018438379722978772
18.6 0.017983121271647726
18.8 0.018727703974354942
19.0 0.018767765253830622
19.2 0.018658428268355464
19.4 0.018830389207423526
19.6 0.018910139573270864
19.8 0.01867743597593595
20.0 0.018762161353581674
20.2 0.018740105863389547
20.4 0.01911126485774734
20.6 0.019099850407868286
20.8 0.018749026486723754
21.0 0.01954203275689695
21.2 0.01916311921322215
21.4 0.019258217485223016
21.6 0.019150339520048184
21.8 0.019370528283496103
22.0 0.019676968421036736
22.2 0.01956339283476809
22.4 0.019356652893789232
22.6 0.02018842992222323
22.8 0.019800080053413265
23.0 0.019603864464352718
23.2 0.019998771521262965
23.4 0.020879028501823278
23.6 0.02095476911999339
23.8 0.02178180866905849
24.0 0.02734619147630229
24.2 0.027291849865144237
24.4 0.04999617128226735
24.6 0.05159557460694785
24.8 0.05077121804329
25.0 0.05205106998521936
25.2 0.05048926971621492
25.4 0.05201685292592141
25.6 0.05203540334368024
25.8 0.051399357529955406
26.0 0.05086248153794564
26.2 0.05118674513275574
26.4 0.052048670766291064
26.6 0.05178849126377805
26.8 0.051170947550081246
27.0 0.05164635858074805
27.2 0.05196617383116636
27.4 0.05219406333754259
27.6 0.052208677039274745
27.8 0.05257070072873561
28.0 0.05234372108614692
28.2 0.05223678203914528
28.4 0.0516143892371559
28.6 0.05155163885099178
28.8 0.05279800801160654
29.0 0.05084013537316701
29.2 0.05256797064345707
29.4 0.05217209711956533
29.6 0.05210817801944802
29.8 0.052541840597113816
30.0 0.05351911138100639
30.2 0.05314338852220539
30.4 0.05328742783958871
30.6 0.051312265792042976
30.8 0.05362183580547759
31.0 0.053001972113254144
31.2 0.0540144859021716
31.4 0.053031450105819694
31.6 0.05205416326565688
31.8 0.0534120348292499
32.0 0.05407697458161619
32.2 0.05342840144702363
32.4 0.052732701579365195
32.6 0.053701953502205114
32.8 0.053109107758520555
33.0 0.054425167450715094
33.2 0.05315932295073311
33.4 0.053814994713819085
33.6 0.05326848914344284
33.8 0.05405966905024634
34.0 0.052772972991896934
34.2 0.05218456651310146
34.4 0.05371261762780986
34.6 0.05486944270331481
34.8 0.054153596881769274
35.0 0.05430234515338946
35.2 0.054351933482235805
35.4 0.05442196110904524
35.6 0.05424391891922139
35.8 0.05340525635260405
36.0 0.05563219230337731
36.2 0.05465508468581948
36.4 0.054586308576778216
36.6 0.055339323304012596
36.8 0.06402898040505177
37.0 0.1591738765626271
37.2 0.1660787436648646
37.4 0.1655489305106341
37.6 0.1623251232298082
37.8 0.1685192428663498
38.0 0.16646367203899182
38.2 0.16475704026757332
38.4 0.1640557618044316
38.6 0.16559818655895067
38.8 0.16847563270861007
39.0 0.16588786849962894
39.2 0.165380562364998
39.4 0.16576369787607412
39.6 0.1701940522249737
39.8 0.16744513507075748


==> Kepler/err_sample_upper.dat <==
10.0 0.057487485984974024
10.2 0.057385742585839096
10.4 0.05954243127132151
10.6 0.05851759413356207
10.8 0.059642477568480685
11.0 0.05946175615410772
11.2 0.05955992741109884
11.4 0.06004910842543256
11.6 0.05926823132624736
11.8 0.06071706669997814
12.0 0.05977688041166215
12.2 0.06046969382205785
12.4 0.06000589394650614
12.6 0.06172458135721625
12.8 0.06210670578417368
13.0 0.06305435331621022
13.2 0.06059991615948412
13.4 0.06299912506543966
13.6 0.06250540523061321
13.8 0.06131902073634078
14.0 0.06168222060170916
14.2 0.06189082075564538
14.4 0.06166371282231105
14.6 0.062471994038442766
14.8 0.06474278580963878
15.0 0.06171665968785237
15.2 0.06260189328231551
15.4 0.06252167222576475
15.6 0.06331262715411283
15.8 0.06108572301179657
16.0 0.06357114709595686
16.2 0.06401169332596933
16.4 0.06302513089964117
16.6 0.06418976230340112
16.8 0.06506733287474278
17.0 0.06524199215772447
17.2 0.06504459142228672
17.4 0.06571676053677723
17.6 0.06635052248758289
17.8 0.06652095020313731
18.0 0.06623078734431391
18.2 0.06871614136370681
18.4 0.06705066257748174
18.6 0.06734294432281815
18.8 0.06836903229267902
19.0 0.06839876934923846
19.2 0.06942795251473959
19.4 0.06975844060712742
19.6 0.06779539262330425
19.8 0.06981872576654005
20.0 0.06943802218688538
20.2 0.06982661944417848
20.4 0.06971596617726487
20.6 0.07022985809090866
20.8 0.06911463330014472
21.0 0.0695759093291391
21.2 0.0695975880014016
21.4 0.07047313166326531
21.6 0.07088966115967545
21.8 0.07062726010695916
22.0 0.07064546826854942
22.2 0.06942842803653218
22.4 0.07015150560893456
22.6 0.07061912934231639
22.8 0.07110570106707781
23.0 0.07133069507730823
23.2 0.07398442296546023
23.4 0.07567509668762495
23.6 0.07734296135383803
23.8 0.08436534593293253
24.0 0.11354259382742725
24.2 0.12070204910070485
24.4 0.16014568329023454
24.6 0.156207540622454
24.8 0.1566795142340963
25.0 0.15878817834996856
25.2 0.16066719134371274
25.4 0.15860272494605512
25.6 0.15800035690204234
25.8 0.15687479695898093
26.0 0.16003960973551448
26.2 0.15450860345517672
26.4 0.15793013998489935
26.6 0.15869027208153605
26.8 0.1599327056160763
27.0 0.1587132088734065
27.2 0.16059206911808385
27.4 0.15932758782292852
27.6 0.1625165695627126
27.8 0.16038893459558498
28.0 0.1592376873429611
28.2 0.15747145541190155
28.4 0.15628507336511405
28.6 0.15972262181104133
28.8 0.16108901438556272
29.0 0.15632418915984136
29.2 0.16354248339824715
29.4 0.16035186185467504
29.6 0.15970785559087133
29.8 0.16066864981963486
30.0 0.1650200474602918
30.2 0.16165159723200342
30.4 0.16296757051090466
30.6 0.15947624779350913
30.8 0.16504526729077282
31.0 0.16307223643294652
31.2 0.16337527671784902
31.4 0.16408359706363157
31.6 0.16337742027285063
31.8 0.1615206738395198
32.0 0.1629113426532005
32.2 0.16290788215645477
32.4 0.16562923760070067
32.6 0.1649020355493752
32.8 0.16333362680557895
33.0 0.16149505660172964
33.2 0.16528896572922697
33.4 0.16317816641129804
33.6 0.16604274303193878
33.8 0.1632604953494428
34.0 0.1613108265189259
34.2 0.16373040701579358
34.4 0.16568492737929302
34.6 0.16765305080889817
34.8 0.16422616040460628
35.0 0.16409825569829756
35.2 0.16796877263827367
35.4 0.16915183776411807
35.6 0.1659035788834944
35.8 0.16509419741285267
36.0 0.16948305038458283
36.2 0.16622635760555657
36.4 0.1670328933592174
36.6 0.16878529329621625
36.8 0.2784062299130289
37.0 0.5320325195567885
37.2 0.5334867819324326
37.4 0.5372448096170561
37.6 0.5323545245167493
37.8 0.5329990236098704
38.0 0.5275600241953924
38.2 0.5381618954915849
38.4 0.5241291107084687
38.6 0.5310297053512724
38.8 0.5404560514065082
39.0 0.5434149050478628
39.2 0.537844672990298
39.4 0.5353258746376108
39.6 0.5363674241909541
39.8 0.5418825276230019


==> Kepler/err_upper_v.dat <==
10.0 0.047710365413149894
10.2 0.047746666863143786
10.4 0.047901095936056085
10.6 0.048177575413142965
10.8 0.04818196636572266
11.0 0.048270801256300906
11.2 0.048354665620716296
11.4 0.04867261831975395
11.6 0.04870051521177475
11.8 0.04875859162166752
12.0 0.04886599007937959
12.2 0.04888124681513804
12.4 0.04898794899173336
12.6 0.04898952506922195
12.8 0.049054242268562004
13.0 0.04913325072471596
13.2 0.04913575977733506
13.4 0.04919910172283328
13.6 0.04925770273691732
13.8 0.04927104934541099
14.0 0.04937886217164605
14.2 0.04955303793295016
14.4 0.049594366933364414
14.6 0.04965100828487179
14.8 0.04966829664721878
15.0 0.049705548125510264
15.2 0.04983850895709775
15.4 0.04993564568383686
15.6 0.05002160723240754
15.8 0.05009378521456745
16.0 0.05030949846218299
16.2 0.050315253668536564
16.4 0.050344032131416944
16.6 0.050486915103092125
16.8 0.05051491484042711
17.0 0.05094671202729328
17.2 0.05096135977165498
17.4 0.051198942647534086
17.6 0.05124107271381635
17.8 0.05170506072149533
18.0 0.052003900597026066
18.2 0.05214552171851676
18.4 0.052338646105442053
18.6 0.05246905899395066
18.8 0.052843414811990556
19.0 0.05300134062086712
19.2 0.05301316711439358
19.4 0.05302409421810884
19.6 0.053053979294789735
19.8 0.05307571909845751
20.0 0.05309393218476905
20.2 0.05309643547898424
20.4 0.05315208747994001
20.6 0.05323939012169785
20.8 0.05325088814707855
21.0 0.053304126142523285
21.2 0.05332543944015564
21.4 0.05341747264042183
21.6 0.05353766859643684
21.8 0.05354163806212529
22.0 0.05371767396008944
22.2 0.053911516670135905
22.4 0.05393733372099713
22.6 0.053971174094014036
22.8 0.054383582066134716
23.0 0.05449927989653453
23.2 0.054817927296495025
23.4 0.05492755117871173
23.6 0.05530923129177508
23.8 0.05544037754933983
24.0 0.05749879476265084
24.2 0.05784134089065737
24.4 0.10599424091738578
24.6 0.10602127117006331
24.8 0.10614381016878556
25.0 0.10622282381528754
25.2 0.10647090592110457
25.4 0.1066952124486617
25.6 0.1068589672288981
25.8 0.1068867828745607
26.0 0.10697636977403271
26.2 0.10699106505595818
26.4 0.10701642839010414
26.6 0.1071579877988832
26.8 0.10730512601122745
27.0 0.10733937507146324
27.2 0.10735526485486692
27.4 0.10750171083200101
27.6 0.10752632300208843
27.8 0.10759582582112663
28.0 0.10775391969080683
28.2 0.10801931119250427
28.4 0.10806406246405785
28.6 0.10833929558625391
28.8 0.10838869577962539
29.0 0.10854779306051811
29.2 0.10867916302075474
29.4 0.10871894200647138
29.6 0.10886518682038829
29.8 0.10904361037351405
30.0 0.10958797917769447
30.2 0.10965006571550198
30.4 0.1098181608102978
30.6 0.10988577672501615
30.8 0.11001938773323768
31.0 0.1101178618568984
31.2 0.11013736090564323
31.4 0.11020153641315641
31.6 0.11028089147321188
31.8 0.11056442968233239
32.0 0.11067077697797431
32.2 0.11072329611601514
32.4 0.11074473015132766
32.6 0.11087050331717571
32.8 0.1109145311804656
33.0 0.11107920811733824
33.2 0.11122478967713781
33.4 0.1113885317222344
33.6 0.11149340296349981
33.8 0.11170467580168117
34.0 0.11173661230247237
34.2 0.1117879185671215
34.4 0.11180420625661452
34.6 0.11190208125045929
34.8 0.11191233115334132
35.0 0.11199555757744323
35.2 0.11207028152423228
35.4 0.11227917232322339
35.6 0.11241573724043064
35.8 0.11259795080642279
36.0 0.11301738983852842
36.2 0.1139707449455487
36.4 0.11404688037743985
36.6 0.11465306313763377
36.8 0.36853015671351375
37.0 0.38462393365177894
37.2 0.40223128962149696
37.4 0.4025810823417023
37.6 0.4038451955752836
37.8 0.4045772998264117
38.0 0.4053320653349285
38.2 0.40539617745404377
38.4 0.4057013929352153
38.6 0.4062914855724056
38.8 0.4065227779342912
39.0 0.4065585868066034
39.2 0.40661460341466477
39.4 0.4066750820148433
39.6 0.40696270202253704
39.8 0.4083115974550258


==> Kepler/err_v.dat <==
10.0 0.011888308700205519
10.2 0.014959441610626123
10.4 0.018296675306963217
10.6 0.022015511710629432
10.8 0.026296189784954294
11.0 0.031414055546489905
11.2 0.03779546881942197
11.4 0.04612263117468096
11.6 0.05753018231190743
11.8 0.07394993167437613
12.0 0.09845487427356225
12.2 0.13299142097417893
12.4 0.15096370697270256
12.6 0.015961757220053885
12.8 0.14850636234702153
13.0 0.14079875718334955
13.2 0.10438769044214169
13.4 0.07802258089478364
13.6 0.060518225770227474
13.8 0.048450260571519466
14.0 0.0396328952219307
14.2 0.032785187773105795
14.4 0.027134393993451966
14.6 0.022189901219717756
14.8 0.017624890393522552
15.0 0.013215500070157482
15.2 0.008810185963191497
15.4 0.004314033965838182
15.6 0.000321818258057438
15.8 0.005112427207394965
16.0 0.01005636936035842
16.2 0.015157544926203914
16.4 0.020447995105131844
16.6 0.026008573210479002
16.8 0.03198775003644627
17.0 0.038623547878429365
17.2 0.04627834624595639
17.4 0.055502359086630815
17.6 0.06715302546507906
17.8 0.08262075826814153
18.0 0.10424730870519017
18.2 0.13597995330172896
18.4 0.18319000593506973
18.6 0.23955433992213604
18.8 0.19285675163028437
19.0 0.11798774381341226
19.2 0.2512274557145371
19.4 0.20311443591156286
19.6 0.14995539326228058
19.8 0.11374843706020865
20.0 0.08942526501398973
20.2 0.07227666169638725
20.4 0.059462866806216264
20.6 0.04930876442472776
20.8 0.04078619115334625
21.0 0.03323213018565341
21.2 0.02620177960866832
21.4 0.019392879696176535
21.6 0.012607025015393236
21.8 0.005727980381888487
22.0 0.001296225946625651
22.2 0.008475725788449462
22.4 0.01580829030004921
22.6 0.023312772816304617
22.8 0.03106104886235439
23.0 0.039205646037582254
23.2 0.048006372666973274
23.4 0.057866015937110715
23.6 0.06939215667168896
23.8 0.08351288596146056
24.0 0.10169602830899838
24.2 0.12636276536357172
24.4 0.1616212047119472
24.6 0.21406198959206657
24.8 0.2885695546330356
25.0 0.336249477574037
25.2 0.10362684126974031
25.4 0.28418962626292066
25.6 0.32645402318806105
25.8 0.24802264768108806
26.0 0.18457202751931523
26.2 0.1421032407213979
26.4 0.11307004210178317
26.6 0.0921309629398327
26.8 0.07612905544614379
27.0 0.06317821016205916
27.2 0.052099592571615005
27.4 0.04212172963819183
27.6 0.03272450950089545
27.8 0.023558775273899157
28.0 0.014404088993438924
28.2 0.005141792714168036
28.4 0.00427170483722672
28.6 0.013839361808719863
28.8 0.02356563618157359
29.0 0.03350029507805574
29.2 0.04377760015112475
29.4 0.05465038595302729
29.6 0.06652716866040898
29.8 0.0800290841134591
30.0 0.09609374145860738
30.2 0.11617174241213524
30.4 0.14259952376353324
30.6 0.17929128210050993
30.8 0.23282337115613028
31.0 0.3121490291835871
31.2 0.40729697781381313
31.4 0.3502618678325682
31.6 0.10011778372154034
31.8 0.41776722370576547
32.0 0.37594693891195075
32.2 0.28002671525136846
32.4 0.21104477971328728
32.6 0.16475762701452779
32.8 0.1324667968709743
33.0 0.10864416677029931
33.2 0.09002896628641754
33.4 0.07464189031572965
33.6 0.0612240188554507
33.8 0.048941528969737136
34.0 0.0372323617560798
34.2 0.025726764155844628
34.4 0.01420313841479548
34.6 0.002554764308672741
34.8 0.00924784721264954
35.0 0.021204663720612693
35.2 0.0333402529920892
35.4 0.04575597694560263
35.6 0.05867502361397081
35.8 0.07248413904288176
36.0 0.08778665460447577
36.2 0.10549238814748285
36.4 0.12698590731879456
36.6 0.15444616352180784
36.8 0.19144975076152582
37.0 0.2440354783898897
37.2 0.3218041701343404
37.4 0.4312742087751271
37.6 0.5003419242758957
37.8 0.21568799330356625
38.0 0.3242477170451199
38.2 0.5049007632070999
38.4 0.4067589893477006
38.6 0.30278534387819134
38.8 0.23140165928423395
39.0 0.18291677958889307
39.2 0.1483591040204577
39.4 0.12228429495303039
39.6 0.10145725144176931
39.8 0.08388050553717452


==> Kepler/iso_v.dat <==
10.0 0.05
10.2 0.053287228532975
10.4 0.053287228532975
10.6 0.09275317127625296
10.8 0.09275317127625296
11.0 0.09275317127625296
11.2 0.09396108366821694
11.4 0.09396108366821694
11.6 0.09396108366821694
11.8 0.09396108366821694
12.0 0.09396108366821694
12.2 0.09396108366821694
12.4 0.09396108366821694
12.6 0.09396108366821694
12.8 0.09396108366821694
13.0 0.09396108366821694
13.2 0.09396108366821694
13.4 0.09396108366821694
13.6 0.09396108366821694
13.8 0.09396108366821694
14.0 0.09396108366821694
14.2 0.09396108366821694
14.4 0.09396108366821694
14.6 0.09396108366821694
14.8 0.09396108366821694
15.0 0.09396108366821694
15.2 0.09396108366821694
15.4 0.09396108366821694
15.6 0.09396108366821694
15.8 0.09396108366821694
16.0 0.09396108366821694
16.2 0.09396108366821694
16.4 0.09396108366821694
16.6 0.09396108366821694
16.8 0.09396108366821694
17.0 0.09396108366821694
17.2 0.09396108366821694
17.4 0.09396108366821694
17.6 0.11373722477249582
17.8 0.11373722477249582
18.0 0.11373722477249582
18.2 0.12654338455735822
18.4 0.12654338455735822
18.6 0.12654338455735822
18.8 0.12654338455735822
19.0 0.12654338455735822
19.2 0.12654338455735822
19.4 0.12654338455735822
19.6 0.12654338455735822
19.8 0.12654338455735822
20.0 0.12654338455735822
20.2 0.12654338455735822
20.4 0.12654338455735822
20.6 0.12654338455735822
20.8 0.12654338455735822
21.0 0.12654338455735822
21.2 0.12654338455735822
21.4 0.12654338455735822
21.6 0.12654338455735822
21.8 0.12654338455735822
22.0 0.12654338455735822
22.2 0.12654338455735822
22.4 0.12654338455735822
22.6 0.12654338455735822
22.8 0.12654338455735822
23.0 0.12654338455735822
23.2 0.12654338455735822
23.4 0.12654338455735822
23.6 0.12654338455735822
23.8 0.12654338455735822
24.0 0.12654338455735822
24.2 0.12654338455735822
24.4 0.156106704678545
24.6 0.156106704678545
24.8 0.156106704678545
25.0 0.156106704678545
25.2 0.156106704678545
25.4 0.156106704678545
25.6 0.156106704678545
25.8 0.156106704678545
26.0 0.156106704678545
26.2 0.156106704678545
26.4 0.156106704678545
26.6 0.156106704678545
26.8 0.156106704678545
27.0 0.156106704678545
27.2 0.156106704678545
27.4 0.156106704678545
27.6 0.156106704678545
27.8 0.156106704678545
28.0 0.156106704678545
28.2 0.156106704678545
28.4 0.156106704678545
28.6 0.156106704678545
28.8 0.156106704678545
29.0 0.156106704678545
29.2 0.156106704678545
29.4 0.156106704678545
29.6 0.156106704678545
29.8 0.156106704678545
30.0 0.156106704678545
30.2 0.156106704678545
30.4 0.156106704678545
30.6 0.18152231119297854
30.8 0.18152231119297854
31.0 0.18152231119297854
31.2 0.18152231119297854
31.4 0.18152231119297854
31.6 0.18152231119297854
31.8 0.18152231119297854
32.0 0.18152231119297854
32.2 0.18152231119297854
32.4 0.18152231119297854
32.6 0.18152231119297854
32.8 0.18152231119297854
33.0 0.18152231119297854
33.2 0.18152231119297854
33.4 0.18152231119297854
33.6 0.18152231119297854
33.8 0.18152231119297854
34.0 0.18152231119297854
34.2 0.18152231119297854
34.4 0.18152231119297854
34.6 0.18152231119297854
34.8 0.18152231119297854
35.0 0.18152231119297854
35.2 0.18152231119297854
35.4 0.18152231119297854
35.6 0.18152231119297854
35.8 0.18152231119297854
36.0 0.18152231119297854
36.2 0.18152231119297854
36.4 0.18152231119297854
36.6 0.18152231119297854
36.8 0.18152231119297854
37.0 0.2120215477515719
37.2 0.25344127959415697
37.4 0.32190052199659125
37.6 0.32190052199659125
37.8 0.32190052199659125
38.0 0.32190052199659125
38.2 0.32190052199659125
38.4 0.32190052199659125
38.6 0.32190052199659125
38.8 0.32190052199659125
39.0 0.32190052199659125
39.2 0.32190052199659125
39.4 0.32190052199659125
39.6 0.32190052199659125
39.8 0.32190052199659125


==> Kepler/lower_v.dat <==
10.0 0.05009017279733319
10.2 0.05012154487198822
10.4 0.05014745238905807
10.6 0.050174587800529066
10.8 0.05020766579002376
11.0 0.05022487945736662
11.2 0.0502590890607992
11.4 0.05029873372635589
11.6 0.050315906535466144
11.8 0.050347054387362845
12.0 0.05036845753053504
12.2 0.05038433775719919
12.4 0.05040615551447019
12.6 0.050424436313004264
12.8 0.05044346676542215
13.0 0.05047023336263338
13.2 0.05049138957742614
13.4 0.050510036522635374
13.6 0.050540372933895114
13.8 0.05057076989968874
14.0 0.05058743083975551
14.2 0.05059490701533499
14.4 0.05061347185393532
14.6 0.05063019798859891
14.8 0.05066770405155367
15.0 0.050680258793210066
15.2 0.05070364456666059
15.4 0.050744507275534464
15.6 0.050762723942042225
15.8 0.050773829013985305
16.0 0.0508018208676441
16.2 0.05082830774828517
16.4 0.050840242614185835
16.6 0.050862270320598625
16.8 0.05088360883352941
17.0 0.05090541214328148
17.2 0.05093657090449404
17.4 0.0509445978660204
17.6 0.05095546229194077
17.8 0.050989085590086726
18.0 0.05104254638887204
18.2 0.05108031179697259
18.4 0.05109049904176457
18.6 0.05116341558273875
18.8 0.05118198551701709
19.0 0.05119484760282655
19.2 0.0512199709863633
19.4 0.051239553592174504
19.6 0.051269256646976624
19.8 0.05128206009317884
20.0 0.05128941686030026
20.2 0.05135412022232286
20.4 0.0513630964665005
20.6 0.051365185941726836
20.8 0.05137519412840116
21.0 0.05140042667613714
21.2 0.05142341084981479
21.4 0.051424928792560214
21.6 0.05143226881776171
21.8 0.05145001734743887
22.0 0.051471357737853794
22.2 0.05150652388599494
22.4 0.05157817456705031
22.6 0.05159803662442603
22.8 0.051620532289553815
23.0 0.05164396556416321
23.2 0.05165127941998721
23.4 0.051718861793602605
23.6 0.051786232482818856
23.8 0.05178692607771145
24.0 0.0518303542708841
24.2 0.05187688272698963
24.4 0.07125340529615293
24.6 0.07125655437418739
24.8 0.0712590193190528
25.0 0.07129200971688812
25.2 0.07143479760807611
25.4 0.07149429962200274
25.6 0.07162203679920147
25.8 0.0717547528441977
26.0 0.07188424828629797
26.2 0.07190725980660245
26.4 0.07200206721949712
26.6 0.07207174976133855
26.8 0.07212216241307019
27.0 0.07213531230606376
27.2 0.07213747695144337
27.4 0.07224241620925038
27.6 0.07227205744938418
27.8 0.07227390431408322
28.0 0.0723012139930424
28.2 0.07238047735148256
28.4 0.07247530346994144
28.6 0.07251591972536538
28.8 0.07252379039069648
29.0 0.07266279085275378
29.2 0.07272237194179867
29.4 0.07279223578587898
29.6 0.07300206745020421
29.8 0.07313517166223614
30.0 0.07327026531008664
30.2 0.07340069639673065
30.4 0.07342026333882261
30.6 0.07343370795177051
30.8 0.07355091021988222
31.0 0.07355908893655799
31.2 0.07358640989639587
31.4 0.07359018993652318
31.6 0.07359610786116184
31.8 0.07368247521665156
32.0 0.0736996516656111
32.2 0.07379606478202712
32.4 0.0738457649272537
32.6 0.07389887438552943
32.8 0.07390237203845368
33.0 0.07391956873123989
33.2 0.07398443892291855
33.4 0.07400608452184079
33.6 0.07404745575080114
33.8 0.07405403168100846
34.0 0.07408324578698755
34.2 0.07416299897209563
34.4 0.07416744244846551
34.6 0.07417221818457401
34.8 0.07417332843323805
35.0 0.07421067776673962
35.2 0.0742131339078054
35.4 0.07429953503397607
35.6 0.07437828053190244
35.8 0.07441082262999095
36.0 0.07465501086028155
36.2 0.07466702861349386
36.4 0.07469986741842548
36.6 0.0747066885735078
36.8 0.08111120593818878
37.0 0.0854362443362977
37.2 0.16328738811576013
37.4 0.16346454338963493
37.6 0.16363377534280188
37.8 0.163859508528394
38.0 0.16401736584082677
38.2 0.16416608719374817
38.4 0.1646292274531078
38.6 0.16480811593076958
38.8 0.1648243782692289
39.0 0.16485728352290716
39.2 0.16494094037873006
39.4 0.164971999192224
39.6 0.16501041908703698
39.8 0.1650340316916181


==> Kepler/mean_v.dat <==
10.0 0.055901308959914096
10.2 0.05598961028485853
10.4 0.05604348151223874
10.6 0.0561686403863204
10.8 0.05621563500894924
11.0 0.05629276483437723
11.2 0.05638370919151543
11.4 0.056438756575668214
11.6 0.0564956312510058
11.8 0.05653547890655201
12.0 0.056600164141899834
12.2 0.05663903969381058
12.4 0.056691494403139406
12.6 0.05672322949687402
12.8 0.056769313644132326
13.0 0.05679373182104173
13.2 0.05683275591996349
13.4 0.05687218772034107
13.6 0.05689749512665702
13.8 0.05695050039308638
14.0 0.05701677155845479
14.2 0.057058858816053847
14.4 0.05707986390579168
14.6 0.05711614883281265
14.8 0.05713441547442608
15.0 0.057185640806518306
15.2 0.05723970724646568
15.4 0.05727196501142941
15.6 0.05733639228995822
15.8 0.057385093377918195
16.0 0.057448783820283345
16.2 0.05748778961319155
16.4 0.057504081347303865
16.6 0.05756662510220875
16.8 0.05757731757930831
17.0 0.0576736223689717
17.2 0.05770222208423275
17.4 0.057865723718888734
17.6 0.05788845648762144
17.8 0.05809791464505992
18.0 0.05829138088392522
18.2 0.058380886924316686
18.4 0.05842093278955566
18.6 0.05848640396930522
18.8 0.05854485775604569
19.0 0.05861273394210912
19.2 0.05866492105921738
19.4 0.05873156109854097
19.6 0.058774881204722754
19.8 0.05883037907037286
20.0 0.05885563710681095
20.2 0.05889165335085473
20.4 0.05892638680007431
20.6 0.05898484217800416
20.8 0.05902309600495866
21.0 0.059068786856386744
21.2 0.059115450511310556
21.4 0.059140085217217433
21.6 0.059187940952038706
21.8 0.05923503600242292
22.0 0.05927378560593334
22.2 0.05929644103161468
22.4 0.059333368579430064
22.6 0.05936880822540495
22.8 0.05944807015552666
23.0 0.059588638125848255
23.2 0.05968293902455658
23.4 0.05976307354244407
23.6 0.05984658921574794
23.8 0.0599577131813694
24.0 0.0600901622484934
24.2 0.06012316363393966
24.4 0.09230561456762966
24.6 0.09237998516323773
24.8 0.09246079246543905
25.0 0.09255103267829415
25.2 0.09265874184069182
25.4 0.09274994935260275
25.6 0.09281142261605015
25.8 0.09286535113906287
26.0 0.09297310198417516
26.2 0.09299083422849169
26.4 0.09301926360318799
26.6 0.09304667762867846
26.8 0.09317919963979228
27.0 0.09321233309915829
27.2 0.09330484753047283
27.4 0.09340787407294517
27.6 0.09346029706148895
27.8 0.0935152081169183
28.0 0.09362233170092303
28.2 0.09362326728596997
28.4 0.09373925534966565
28.6 0.09379455855383483
28.8 0.09387865106302518
29.0 0.09395364884503535
29.2 0.09401606210660028
29.4 0.09407087994980318
29.6 0.09421767371511283
29.8 0.09427693165171049
30.0 0.09432797533064494
30.2 0.09444316293601743
30.4 0.09452311430382813
30.6 0.09458575407821398
30.8 0.09467589504002194
31.0 0.0947382100347798
31.2 0.09482287904232997
31.4 0.09491231192344611
31.6 0.0950472889271343
31.8 0.09513309147717335
32.0 0.09524922635453999
32.2 0.09527149560370414
32.4 0.0953496011186269
32.6 0.09544347058841925
32.8 0.0954943046579199
33.0 0.09554459322351125
33.2 0.09559995150084391
33.4 0.09562773268873945
33.6 0.09566811773439128
33.8 0.09575692994947592
34.0 0.09581869467628845
34.2 0.09585620185523552
34.4 0.09590041081637324
34.6 0.0959363882525811
34.8 0.09599873182216533
35.0 0.09606381122605645
35.2 0.09614281901954572
35.4 0.09621962580790502
35.6 0.09628565758086549
35.8 0.09634699404929936
36.0 0.09649540996077259
36.2 0.09655534526879778
36.4 0.09666140229207917
36.6 0.09688933622483084
36.8 0.21001503232618446
37.0 0.23246730325720355
37.2 0.2504691742371352
37.4 0.25079739915756927
37.6 0.2508711616995979
37.8 0.25143914802080874
38.0 0.2518268989563225
38.2 0.252078192712086
38.4 0.25246026881458483
38.6 0.252580579757266
38.8 0.25276479144626135
39.0 0.25300075744365896
39.2 0.253095501904926
39.4 0.25325297896779014
39.6 0.253436563040375
39.8 0.25393408638599513


==> Kepler/res_sample_lower.dat <==
10.0 0.0036817343049324325
10.2 0.003618662081078415
10.4 0.0033913601004117123
10.6 0.003555441878310781
10.8 0.0036086081147477943
11.0 0.003448524621958179
11.2 0.003593831636271495
11.4 0.003519378703544164
11.6 0.003500272361967441
11.8 0.0032286917866103664
12.0 0.003803143170338056
12.2 0.003928101442443605
12.4 0.0036355808842060554
12.6 0.0037331921098696695
12.8 0.003807331858984815
13.0 0.0034533665295864466
13.2 0.003629172213931223
13.4 0.0034596671710123215
13.6 0.0035566806857061603
13.8 0.0035677021090821685
14.0 0.0037209921578613236
14.2 0.0036230712476596053
14.4 0.0037540972313498512
14.6 0.0037279510310922015
14.8 0.003765440030540496
15.0 0.0036115158606478395
15.2 0.003679377434911316
15.4 0.003663253599020298
15.6 0.0035712353464103213
15.8 0.00351720323182994
16.0 0.004016367170478555
16.2 0.003941731317886011
16.4 0.00362251377549936
16.6 0.003762210544203304
16.8 0.0036385460437647595
17.0 0.003893563983227708
17.2 0.0036421145451710473
17.4 0.0032509326184387405
17.6 0.0033878109758636015
17.8 0.0034792186840124106
18.0 0.003625796160057586
18.2 0.0038822616000273166
18.4 0.003693987632941714
18.6 0.003750675171042669
18.8 0.003363491514851075
19.0 0.003784131009338453
19.2 0.003783390743864151
19.4 0.003903059264350462
19.6 0.00363851115187961
19.8 0.003938482024582493
20.0 0.003615489209543248
20.2 0.0035813110832962794
20.4 0.0037667695145325655
20.6 0.003635786667621983
20.8 0.0038721065363391716
21.0 0.0037560695829000645
21.2 0.00416324336873425
21.4 0.0037791202078341153
21.6 0.0036678086383391357
21.8 0.003753906365475543
22.0 0.0039076099592405215
22.2 0.0037744383534630715
22.4 0.0037623802524200966
22.6 0.0037427961910729284
22.8 0.003580728284209515
23.0 0.0037807312188154044
23.2 0.003676512507276955
23.4 0.0038588276174607735
23.6 0.003852694317589368
23.8 0.00407634195024524
24.0 0.004352280323121962
24.2 0.004044025657735338
24.4 0.005278232512448109
24.6 0.0058479274164068415
24.8 0.005653417849219562
25.0 0.006186784348062392
25.2 0.005888077689047526
25.4 0.005904210772543841
25.6 0.006201663012562059
25.8 0.005366243574599313
26.0 0.00606121094015509
26.2 0.005527734569741312
26.4 0.006038360599467063
26.6 0.006346613593716232
26.8 0.006106327112931892
27.0 0.0058091523976783795
27.2 0.0059639802310310405
27.4 0.006035241448421196
27.6 0.005490983690706504
27.8 0.0061971326631301985
28.0 0.0060155534185471985
28.2 0.006234944234862662
28.4 0.00581272688763451
28.6 0.0057573102933912625
28.8 0.005888794088557164
29.0 0.005743612238733493
29.2 0.005155308649703162
29.4 0.0058479454392615
29.6 0.006171707763044966
29.8 0.005718112949031948
30.0 0.005697343749191838
30.2 0.00602676628653544
30.4 0.0058826577817788625
30.6 0.005655927591257304
30.8 0.006161512076591797
31.0 0.005827247456814625
31.2 0.0058850942750466725
31.4 0.005942462236782983
31.6 0.005568355249022735
31.8 0.006022057450414474
32.0 0.005999403286481776
32.2 0.005783872647731328
32.4 0.005779536371752933
32.6 0.0057265155214510565
32.8 0.006038000779789697
33.0 0.005879333935130684
33.2 0.006356041449069341
33.4 0.005887776305440601
33.6 0.00603278241893939
33.8 0.0057213710106945375
34.0 0.0062229939005163356
34.2 0.005461319662396366
34.4 0.0059093296425229
34.6 0.005952848438868393
34.8 0.005872475544560281
35.0 0.00623115874598083
35.2 0.006599030414978442
35.4 0.005956140889225964
35.6 0.0059252322429401965
35.8 0.006101988202716207
36.0 0.006063749527388346
36.2 0.006403892172959753
36.4 0.005754433480184752
36.6 0.006270649414746667
36.8 0.006399193533868341
37.0 0.015195049659174599
37.2 0.01644525973135088
37.4 0.015983786221414234
37.6 0.01592371073814761
37.8 0.016645732621677217
38.0 0.015557317605422687
38.2 0.013959082137148039
38.4 0.014870909386089438
38.6 0.015657745197586552
38.8 0.016254209002002962
39.0 0.015066165974166093
39.2 0.014915379161053982
39.4 0.015514205008260765
39.6 0.016257548545095125
39.8 0.016028108712953692


==> Kepler/res_sample_mean.dat <==
10.0 0.03656215651246345
10.2 0.03860183375031233
10.4 0.037941927550226746
10.6 0.03862801041658352
10.8 0.03865769225605928
11.0 0.038090719382399
11.2 0.037623563186997125
11.4 0.039157109441470966
11.6 0.037946253852042484
11.8 0.038573520436577025
12.0 0.03885378002652229
12.2 0.03880879114467157
12.4 0.03834446559043905
12.6 0.039062341708133184
12.8 0.03923586660922024
13.0 0.03852893086931596
13.2 0.038262238914913
13.4 0.03810286640576679
13.6 0.038765003942227025
13.8 0.03878887608439179
14.0 0.03903464231343622
14.2 0.039004090060941035
14.4 0.03909723698011753
14.6 0.03869421082381578
14.8 0.03940281039004585
15.0 0.03910283736340639
15.2 0.03827718577882909
15.4 0.03798219987617521
15.6 0.039058898379348964
15.8 0.03942214779907338
16.0 0.0396313571633358
16.2 0.039390298553608524
16.4 0.039318010961272645
16.6 0.039889936573453494
16.8 0.03959738403052917
17.0 0.03910565179289678
17.2 0.03880275545968483
17.4 0.03867831290516201
17.6 0.03927864972474833
17.8 0.04025906613266739
18.0 0.03925891823657815
18.2 0.04045563714490766
18.4 0.040324997615842496
18.6 0.03981805334949582
18.8 0.03976986122949598
19.0 0.040033485743905195
19.2 0.039440734399879045
19.4 0.04043323577870828
19.6 0.04046203758840582
19.8 0.03968776746388492
20.0 0.03909085656463505
20.2 0.03987585283548632
20.4 0.03940676814173658
20.6 0.03983405121840693
20.8 0.04064410493871765
21.0 0.0401558585578457
21.2 0.04058337855926696
21.4 0.039515777122073464
21.6 0.04015436782224094
21.8 0.03959972393956238
22.0 0.04060849586538548
22.2 0.04027586024934631
22.4 0.04012186650466483
22.6 0.040477562654347765
22.8 0.040565047958962104
23.0 0.04011186964141252
23.2 0.041566460317575646
23.4 0.041811109327373176
23.6 0.0415506437783886
23.8 0.041987230008182164
24.0 0.04568151479058646
24.2 0.047196151904101875
24.4 0.059294012165273094
24.6 0.060847813449297294
24.8 0.06107047572572796
25.0 0.06298260993593761
25.2 0.06189676301678412
25.4 0.06141446465117512
25.6 0.06355506647188443
25.8 0.060894228431256796
26.0 0.06205797044252437
26.2 0.06192646747245389
26.4 0.06274221920242976
26.6 0.06270035544689734
26.8 0.06165732432590258
27.0 0.06253724404562469
27.2 0.06342519452295065
27.4 0.06268984207400088
27.6 0.06238942424118488
27.8 0.06423966823235382
28.0 0.06263903768954533
28.2 0.06265632600625524
28.4 0.061906350025119246
28.6 0.06275637205963078
28.8 0.06299227468740069
29.0 0.06267439775149607
29.2 0.06256591972377999
29.4 0.06280186474770928
29.6 0.06350485456872422
29.8 0.06405202192721858
30.0 0.0624459492556694
30.2 0.06255502193941785
30.4 0.06111166750057298
30.6 0.0642930644719651
30.8 0.06412018123729293
31.0 0.06522853498427844
31.2 0.0641297257023847
31.4 0.06237044426176761
31.6 0.06254194671023822
31.8 0.06354638736428626
32.0 0.06441917299324514
32.2 0.061614099574605084
32.4 0.06400889791089792
32.6 0.06328208632019514
32.8 0.0635203121062253
33.0 0.06295702807199216
33.2 0.06368340194967442
33.4 0.06283768442157332
33.6 0.06401603512712971
33.8 0.06505978302476459
34.0 0.06484426033037397
34.2 0.06382303703253674
34.4 0.06300971916935369
34.6 0.06458613964207634
34.8 0.06387145404424348
35.0 0.062427191982862486
35.2 0.06524352235870251
35.4 0.06344839504865478
35.6 0.06545269951370114
35.8 0.06494381003249551
36.0 0.06463168303667526
36.2 0.06486937193562987
36.4 0.06420889503841345
36.6 0.06539300062160747
36.8 0.07389471995252835
37.0 0.1621725572502507
37.2 0.16798059540716467
37.4 0.17147307124227157
37.6 0.17250010980411928
37.8 0.16833663857982453
38.0 0.17242396626027554
38.2 0.171138952901018
38.4 0.1690854671961851
38.6 0.16880544953567803
38.8 0.1719267241042455
39.0 0.17113770650419535
39.2 0.17177630188050166
39.4 0.17023412384093745
39.6 0.17338419637333247
39.8 0.1774103295975891


==> Kepler/res_sample_upper.dat <==
10.0 0.11105389557190151
10.2 0.1111176772621958
10.4 0.1131659709976301
10.6 0.1126256940374999
10.8 0.11205565002775741
11.0 0.11156444629067629
11.2 0.11233368536008209
11.4 0.1147984780554981
11.6 0.11249458285207926
11.8 0.11474922565174722
12.0 0.11352663195889856
12.2 0.11385627382572587
12.4 0.11286530586785422
12.6 0.11540635518417122
12.8 0.11340929370699603
13.0 0.11276018123229903
13.2 0.11342523476027302
13.4 0.11482658478582244
13.6 0.11489853639978052
13.8 0.11323578952221433
14.0 0.1142007531049324
14.2 0.11412046061927336
14.4 0.11503286030306706
14.6 0.11507617817165057
14.8 0.11445605199248514
15.0 0.11610652394288737
15.2 0.11521258016431747
15.4 0.1142892503131824
15.6 0.11389031623745483
15.8 0.11629190860985816
16.0 0.1143089970094031
16.2 0.11572626748663987
16.4 0.11561597239390208
16.6 0.11669796145322506
16.8 0.1155839955877424
17.0 0.11532986159336348
17.2 0.11688582164897776
17.4 0.11653145252514606
17.6 0.11702047540580775
17.8 0.11773000187289091
18.0 0.11634386766934413
18.2 0.11859522977569419
18.4 0.11640457841755682
18.6 0.11926373293696599
18.8 0.11716045588083736
19.0 0.11948878463481083
19.2 0.11897644930344864
19.4 0.11923174212970246
19.6 0.11772568431840623
19.8 0.11720810863482452
20.0 0.1176619219483023
20.2 0.11771540237581563
20.4 0.11978746733808907
20.6 0.11829420465419724
20.8 0.1176505014835262
21.0 0.11772192328315001
21.2 0.11848550957627921
21.4 0.11895167291630636
21.6 0.1180784662156897
21.8 0.11716662407703587
22.0 0.12000364357064794
22.2 0.1190647470358752
22.4 0.11914081839926237
22.6 0.12125682093028453
22.8 0.11879048335854893
23.0 0.11920183353613431
23.2 0.12079368333575305
23.4 0.1227851991895109
23.6 0.12398402193148018
23.8 0.12859259544176177
24.0 0.1454785694264028
24.2 0.15053416828265231
24.4 0.18163488189438012
24.6 0.18320039638930893
24.8 0.18771935305800122
25.0 0.18720084030070633
25.2 0.18809962879390135
25.4 0.1846103406148355
25.6 0.18854400541241634
25.8 0.18481419848322103
26.0 0.18628208127236628
26.2 0.18507996640206195
26.4 0.185488802131104
26.6 0.18731338473224135
26.8 0.18303541951715693
27.0 0.1851176261007257
27.2 0.18579498520091375
27.4 0.18360717469770607
27.6 0.18862514644295295
27.8 0.18693483090756083
28.0 0.18691423566172835
28.2 0.18670173417703928
28.4 0.18545311090206965
28.6 0.18974977114500913
28.8 0.1899811120874365
29.0 0.18873206954122015
29.2 0.1899488455546641
29.4 0.18504738804872903
29.6 0.1903022119873462
29.8 0.1880564477878758
30.0 0.18648447411756666
30.2 0.1909634469189498
30.4 0.18841836812939336
30.6 0.18923156880634273
30.8 0.18906096703547165
31.0 0.19153103236964525
31.2 0.1929681533757834
31.4 0.18733492003743554
31.6 0.19081675129030984
31.8 0.1898066644793287
32.0 0.1889172567301455
32.2 0.18939190361747085
32.4 0.1896188701857505
32.6 0.19192915768982996
32.8 0.19179722578329736
33.0 0.1902543280993032
33.2 0.19104102309106463
33.4 0.18997000490773527
33.6 0.191030917987239
33.8 0.19167446604002455
34.0 0.19024507939157104
34.2 0.19203841473653005
34.4 0.19203910668853086
34.6 0.1966600227729107
34.8 0.19067499065761612
35.0 0.18713072337272854
35.2 0.19024840881412197
35.4 0.18863462451968452
35.6 0.1929441287811469
35.8 0.19429236417576778
36.0 0.18958746878715055
36.2 0.19271065820915756
36.4 0.19390636440882872
36.6 0.19618931017695002
36.8 0.2835889501284936
37.0 0.5338761643757255
37.2 0.5436850204428122
37.4 0.5355448956325572
37.6 0.5544039058043239
37.8 0.54897921480141
38.0 0.5504090107679517
38.2 0.5406520491258776
38.4 0.5408469973764962
38.6 0.5292920619936522
38.8 0.5420290370718658
39.0 0.5400110529544289
39.2 0.5538284778138761
39.4 0.5419698906347018
39.6 0.5391797745272879
39.8 0.5545191079274042


==> Kepler/res_v.dat <==
10.0 0.0010297210179676108
10.2 0.07336619244831133
10.4 0.01721799219097153
10.6 0.13001165862784803
10.8 0.06603366028109159
11.0 0.06742385835980502
11.2 0.11193124950575639
11.4 0.11196223003972727
11.6 0.10144882347748019
11.8 0.16015942837812047
12.0 0.08840731200133023
12.2 0.21241305225056006
12.4 0.12212179101509668
12.6 0.06613091268800741
12.8 0.1284360741408468
13.0 0.20290015905230296
13.2 0.1481797218438179
13.4 0.05163555781490192
13.6 0.08097476079896448
13.8 0.06073611289051839
14.0 0.07880917122834263
14.2 0.08652994907811118
14.4 0.07426777115850258
14.6 0.022644796094415276
14.8 0.010430930642594816
15.0 0.004903265798164802
15.2 0.02124783533978003
15.4 0.14432086009006806
15.6 0.07907963307088495
15.8 0.045810717696454284
16.0 0.03809308057049127
16.2 0.03703612098900533
16.4 0.00333959871400491
16.6 0.019641299616579788
16.8 0.04034756981005427
17.0 0.02365948925803174
17.2 0.013671085349111656
17.4 0.0408535217260001
17.6 0.1346348625486362
17.8 0.1392172277110998
18.0 0.03606225439144539
18.2 0.1325519495904528
18.4 0.3088852549627734
18.6 0.24575742399653944
18.8 0.21495730819773673
19.0 0.08519221157758183
19.2 0.24193003824530712
19.4 0.04181894208499726
19.6 0.17759190801598823
19.8 0.2838747664545409
20.0 0.07630248806650097
20.2 0.07338886277129175
20.4 0.07902751243402006
20.6 0.04792773439325282
20.8 0.15532434820446894
21.0 0.06665907949717464
21.2 0.0654360986100998
21.4 0.03705639171353081
21.6 0.0020481548741272393
21.8 0.030004135847534585
22.0 0.002999540994727712
22.2 0.03690928220773726
22.4 0.1155034351731643
22.6 0.002042741381049651
22.8 0.04041095279988882
23.0 0.027491504461297778
23.2 0.05077525239891967
23.4 0.10506877770468781
23.6 0.03648217950603572
23.8 0.039955733746699695
24.0 0.04974322352136651
24.2 0.07850121407212785
24.4 0.18386257075566892
24.6 0.1918399867335634
24.8 0.32528662779676365
25.0 0.24480575083506384
25.2 0.05765890438198462
25.4 0.2349343710177476
25.6 0.3862211119583365
25.8 0.2595356153215218
26.0 0.12674538007810443
26.2 0.1557479149614377
26.4 0.15014782142355398
26.6 0.08578237070117611
26.8 0.21292995011537608
27.0 0.11686268627106156
27.2 0.1070424324495809
27.4 0.01630627785553984
27.6 0.0637280854798602
27.8 0.0709193255063999
28.0 0.03201921511895056
28.2 0.008814708594375498
28.4 0.050690178871918845
28.6 0.05209318544364716
28.8 0.04672889442880379
29.0 0.036952927614037234
29.2 0.04057134722902389
29.4 0.035657584683736365
29.6 0.14655558082069342
29.8 0.11209800806599257
30.0 0.13474451651792552
30.2 0.1334975650776925
30.4 0.10556697956477101
30.6 0.20620917460057098
30.8 0.23788797359962777
31.0 0.2386410280740816
31.2 0.33361749977997746
31.4 0.284121738365823
31.6 0.11084090527746904
31.8 0.4813323172530817
32.0 0.3356584915067786
32.2 0.28476834880545177
32.4 0.286604364828959
32.6 0.1391820915027594
32.8 0.12387866079363408
33.0 0.17591368327202805
33.2 0.061808679058769855
33.4 0.05434446829325035
33.6 0.06541206676595623
33.8 0.061205638452805355
34.0 0.09461082904108808
34.2 0.009573688495278176
34.4 0.08002353634968584
34.6 0.020872604836920272
34.8 0.0029554269750339257
35.0 0.07551665532117602
35.2 0.08794332834934804
35.4 0.04430944790880409
35.6 0.0030882409798158594
35.8 0.02244173040812003
36.0 0.06212124041388245
36.2 0.08512422284297638
36.4 0.17830105213261171
36.6 0.06779814767180992
36.8 0.1633880917627888
37.0 0.2120215477515719
37.2 0.25344127959415697
37.4 0.5197587477785837
37.6 0.4826601627780287
37.8 0.2222603006461603
38.0 0.325788544160472
38.2 0.47020243744648305
38.4 0.3953537453259999
38.6 0.3756490569736146
38.8 0.24037226071685902
39.0 0.26608641168156133
39.2 0.10152062290992125
39.4 0.08051444362725557
39.6 0.10612785742093578
39.8 0.11520167735261433


==> Kepler/upper_v.dat <==
10.0 0.06911062847244474
10.2 0.06913569408445996
10.4 0.06924243635138244
10.6 0.06943398859844563
10.8 0.06943703538363105
11.0 0.06949870685074148
11.2 0.06955698158554095
11.4 0.06977839045220553
11.6 0.06979785227277631
11.8 0.0698383867004998
12.0 0.06991341063371194
12.2 0.06992407518303294
12.4 0.06999870817677045
12.6 0.06999981118908769
12.8 0.0700451189201844
13.0 0.07010047308526385
13.2 0.07010223169697223
13.4 0.07014664361417228
13.6 0.07018775732931287
13.8 0.07019712461061298
14.0 0.07027283991248978
14.2 0.07039533768925609
14.4 0.07042443632377322
14.6 0.07046433582816493
14.8 0.07047651872670872
15.0 0.07050277664360048
15.2 0.07059657906065075
15.4 0.07066518739706062
15.6 0.07072595838949973
15.8 0.07077702534808324
16.0 0.07092986420060589
16.2 0.0709339463989505
16.4 0.07095436259490422
16.6 0.07105581325005599
16.8 0.07107571048772994
17.0 0.071383243596743
17.2 0.07139369852988466
17.4 0.07156348040883342
17.6 0.07159362773922422
17.8 0.07192644370614691
18.0 0.07214156691745313
18.2 0.0722437224628985
18.4 0.07238324306184896
18.6 0.07247759758512057
18.8 0.07274906521043485
19.0 0.07286386009270425
19.2 0.07287246316338306
19.4 0.07288041278458077
19.6 0.07290215853465505
19.8 0.07291798103224176
20.0 0.07293123908751897
20.2 0.07293306150556095
20.4 0.07297358702623297
20.6 0.07303720052500876
20.8 0.07304558226513545
21.0 0.07308440232921136
21.2 0.07309994864215506
21.4 0.07316711271664487
21.6 0.07325491081655823
21.8 0.07325781191364934
22.0 0.07338656890523274
22.2 0.07352857695939954
22.4 0.07354750824419692
22.6 0.07357232926234138
22.8 0.07387539508079811
23.0 0.07396060782092596
23.2 0.07419572193249295
23.4 0.0742767519382074
23.6 0.07455944652481718
23.8 0.0746567844392815
24.0 0.07619784379598575
24.2 0.07645665906923499
24.4 0.11719547392136276
24.6 0.11721992126134574
24.8 0.11733076509231152
25.0 0.11740224997543112
25.2 0.11762675634251206
25.4 0.11782982797010719
25.6 0.11797812880880387
25.8 0.11800332348401668
26.0 0.11808447692237359
26.2 0.1180977899954452
26.4 0.11812076847605711
26.6 0.11824903529883701
26.8 0.11838238918135334
27.0 0.11841343437605492
27.2 0.11842783833228834
27.4 0.11856060826348339
27.6 0.11858292515513966
27.8 0.11864595119147649
28.0 0.11878933962579659
28.2 0.11903012891912315
28.4 0.1190707419823854
28.6 0.11932058903695412
28.8 0.11936544463456826
29.0 0.11950993004059982
29.2 0.11962926261952711
29.4 0.11966540164561554
29.6 0.11979828421742127
29.8 0.1199604474953755
30.0 0.12045549045290878
30.2 0.12051197829018452
30.4 0.1206649428945973
30.6 0.12072648394805549
30.8 0.1208481099446594
31.0 0.12093776705369981
31.2 0.12095552185518407
31.4 0.12101396046663476
31.6 0.12108622970481135
31.8 0.12134452237731798
32.0 0.12144142982075157
32.2 0.12148929295536613
32.4 0.12150882789448009
32.6 0.12162347020951125
32.8 0.12166360683040132
33.0 0.12181375322998196
33.2 0.12194652040432946
33.4 0.12209588444839252
33.6 0.12219156642085144
33.8 0.12238437235185992
34.0 0.12241352265510955
34.2 0.12246035577920468
34.4 0.12247522417481668
34.6 0.12256457803209048
34.8 0.12257393631671919
35.0 0.12264992832073895
35.2 0.12271816491832283
35.4 0.12290896036330343
35.6 0.12303372699918322
35.8 0.12320023752333276
36.0 0.12358369797798538
36.2 0.124456139677572
36.4 0.12452586447732887
36.6 0.12508127312608483
36.8 0.3719065425712312
37.0 0.3878602458847362
37.2 0.40532704122791086
37.4 0.40567416464376493
37.6 0.40692866941177674
37.8 0.4076552361185003
38.0 0.4084043133815787
38.2 0.40846794328851627
38.4 0.40877086519170364
38.6 0.4093565331695981
38.8 0.40958609470954094
39.0 0.40962163578866595
39.2 0.4096772335754882
39.4 0.40973726012138506
39.6 0.41002273209845846
39.8 0.4113615935114447


==> gmm1_data.dat <==
-15.0 0.00019364478833071075
-14.95 0.0001960283379647127
-14.9 0.00019849502968542697
-14.85 0.0002010527391425019
-14.8 0.0002037097583795577
-14.75 0.00020647480267948728
-14.7 0.00020935701667481007
-14.65 0.00021236597965344848
-14.6 0.00021551170998856318
-14.55 0.00021880466861958384
-14.5 0.00022225576151033762
-14.45 0.00022587634100922746
-14.4 0.00022967820603579404
-14.35 0.00023367360101772585
-14.3 0.00023787521350250346
-14.25 0.00024229617036841038
-14.2 0.00024695003256063595
-14.15 0.00025185078827968813
-14.1 0.0002570128445513417
-14.05 0.00026245101710990727
-14.0 0.0002681805185297699
-13.95 0.0002742169445439052
-13.9 0.0002805762584925152
-13.85 0.00028727477385002173
-13.8 0.00029432913478446285
-13.75 0.0003017562947098905
-13.7 0.00030957349279964945
-13.65 0.00031779822843651015
-13.6 0.0003264482335844868
-13.55 0.0003355414430768495
-13.5 0.00034509596282535147
-13.45 0.0003551300359669959
-13.4 0.0003656620069768402
-13.35 0.00037671028378830117
-13.3 0.00038829329797621874
-13.25 0.0004004294630725495
-13.2 0.0004131371310999207
-13.15 0.0004264345474244372
-13.1 0.00044033980404598375
-13.05 0.0004548707914618043
-13.0 0.0004700451492573435
-12.95 0.0004858802155970542
-12.9 0.0005023929758071785
-12.85 0.0005196000102621873
-12.8 0.0005375174418066214
-12.75 0.0005561608829644088
-12.7 0.0005755453832081665
-12.65 0.0005956853765815387
-12.6 0.0006165946299880184
-12.55 0.0006382861924798976
-12.5 0.0006607723459008501
-12.45 0.000684064557254908
-12.4 0.0007081734331932424
-12.35 0.000733108677027854
-12.3 0.00075887904869794
-12.25 0.0007854923281301079
-12.2 0.0008129552824474627
-12.15 0.0008412736374948127
-12.1 0.0008704520541574635
-12.05 0.000900494109959107
-12.0 0.0009314022864299722
-11.95 0.000963177962739271
-11.9 0.0009958214160860016
-11.85 0.0010293318293388757
-11.8 0.00106370730640941
-11.75 0.0010989448958317585
-11.7 0.0011350406230082738
-11.65 0.001171989531561067
-11.6 0.0012097857342064273
-11.55 0.001248422473540853
-11.5 0.0012878921930943401
-11.45 0.001328186618968148
-11.4 0.0013692968523305138
-11.35 0.0014112134729944055
-11.3 0.0014539266542462589
-11.25 0.0014974262890337818
-11.2 0.0015417021275539807
-11.15 0.001586743926209911
-11.1 0.0016325416078259488
-11.05 0.0016790854329269338
-11.0 0.0017263661817964846
-10.95 0.0017743753469341103
-10.9 0.001823105335430088
-10.85 0.001872549680671439
-10.8 0.0019227032626823333
-10.75 0.001973562536288486
-10.7 0.0020251257661778772
-10.65 0.002077393267810526
-10.6 0.002130367653008578
-10.55 0.0021840540789355954
-10.5 0.002238460499051886
-10.45 0.002293597914511627
-10.4 0.002349480624349193
-10.35 0.0024061264726873114
-10.3 0.0024635570910900855
-10.25 0.0025217981340811663
-10.2 0.0025808795057526298
-10.15 0.0026408355753055265
-10.1 0.002701705379290139
-10.05 0.0027635328082544672
-10.0 0.002826366775465558
-9.95 0.002890261365341411
-9.9 0.0029552759592238152
-9.85 0.003021475336136052
-9.8 0.003088929746206092
-9.75 0.003157714954497677
-9.7 0.003227912253079919
-9.65 0.003299608439283025
-9.6 0.0033728957582345085
-9.55 0.0034478718079485314
-9.5 0.0035246394054520547
-9.45 0.0036033064126759352
-9.4 0.0036839855211182014
-9.35 0.003766793994600483
-9.3 0.00385185336978718
-9.25 0.0039392891145203215
-9.2 0.004029230244439958
-9.15 0.0041218088988097265
-9.1 0.004217159876947731
-9.05 0.004315420137171954
-9.0 0.004416728260704508
-8.95 0.004521223883535934
-8.9 0.004629047099826259
-8.85 0.004740337841007939
-8.8 0.004855235235352153
-8.75 0.004973876953357951
-8.7 0.005096398544916041
-8.65 0.005222932774778655
-8.6 0.005353608963424841
-8.55 0.005488552340938178
-8.5 0.00562788342200159
-8.45 0.005771717410550992
-8.4 0.005920163643005994
-8.35 0.006073325079299974
-8.3 0.006231297851152362
-8.25 0.00639417087715172
-8.2 0.006562025554236689
-8.15 0.006734935535062728
-8.1 0.006912966600513688
-8.05 0.007096176636248676
-8.0 0.0072846157216566836
-7.95 0.00747832633891449
-7.9 0.007677343709001543
-7.85 0.007881696260511164
-7.8 0.008091406235908415
-7.75 0.00830649043851841
-7.7 0.008526961121985997
-7.65 0.00875282702223258
-7.6 0.008984094530054675
-7.55 0.009220769000472384
-7.5 0.009462856192758204
-7.45 0.009710363832775352
-7.4 0.009963303286852701
-7.35 0.010221691333946601
-7.3 0.010485552020319654
-7.25 0.010754918578438485
-7.2 0.011029835389296331
-7.15 0.011310359964946701
-7.1 0.011596564925739494
-7.05 0.011888539944632869
-7.0 0.012186393629068726
-6.95 0.012490255309304208
-6.9 0.01280027670084687
-6.85 0.013116633407807643
-6.8 0.01343952623362435
-6.75 0.013769182265779683
-6.7 0.01410585570189734
-6.65 0.0144498283860029
-6.6 0.014801410025828295
-6.55 0.015160938064861114
-6.5 0.015528777186423042
-6.45 0.015905318431424842
-6.4 0.016290977916595006
-6.35 0.016686195145906555
-6.3 0.017091430914605132
-6.25 0.017507164812627207
-6.2 0.01793389234222311
-6.15 0.01837212167317845
-6.1 0.018822370068047357
-6.05 0.01928516001913611
-6.0 0.019761015148445416
-5.95 0.02025045593120863
-5.9 0.02075399531284282
-5.85 0.02127213429782799
-5.8 0.021805357596996047
-5.75 0.022354129426676767
-5.7 0.022918889558832777
-5.65 0.023500049725430825
-5.6 0.024097990482553427
-5.55 0.024713058639870115
-5.5 0.025345565358792354
-5.45 0.025995785017685624
-5.4 0.026663954934696563
-5.35 0.027350276027905098
-5.3 0.028054914478523582
-5.25 0.028778004445695185
-5.2 0.029519651861130987
-5.15 0.030279939308500637
-5.1 0.031058931966385442
-5.05 0.03185668456505853
-5.0 0.03267324927683503
-4.95 0.03350868442781619
-4.9 0.03436306388624632
-4.85 0.03523648695023348
-4.8 0.03612908852620298
-4.75 0.03704104936020249
-4.7 0.03797260605819527
-4.65 0.0389240606099642
-4.6 0.03989578911544076
-4.55 0.040888249403404194
-4.5 0.04190198723176743
-4.45 0.042937640767181616
-4.4 0.043995943060421434
-4.35 0.045077722263728304
-4.3 0.04618389937749954
-4.25 0.047315483366615514
-4.2 0.04847356355110614
-4.15 0.04965929925115382
-4.1 0.05087390675150299
-4.05 0.05211864374356212
-4.0 0.053394791502652764
-3.95 0.054703635160226916
-3.9 0.056046442533131645
-3.85 0.057424442070326286
-3.8 0.058838800567579015
-3.75 0.06029060137796151
-3.7 0.06178082390558045
-3.65 0.06331032520703615
-3.6 0.06487982453483769
-3.55 0.0664898916350724
-3.5 0.06814093955431476
-3.45 0.06983322261529029
-3.4 0.07156684008563235
-3.35 0.07334174588915657
-3.3 0.07515776449620068
-3.25 0.0770146128825405
-3.2 0.07891192817124026
-3.15 0.08084930027689385
-3.1 0.08282630856778726
-3.05 0.08484256126151912
-3.0 0.08689773598849249
-2.95 0.08899161971195069
-2.9 0.09112414600037014
-2.85 0.09329542752576814
-2.8 0.09550578162687556
-2.75 0.09775574684440999
-2.7 0.10004608851916728
-2.65 0.1023777918503695
-2.6 0.10475204124419722
-2.55 0.10717018533648845
-2.5 0.1096336877372138
-2.45 0.11214406429698463
-2.4 0.11470280850800002
-2.35 0.11731130748511343
-2.3 0.11997075178059116
-2.25 0.12268204301539741
-2.2 0.1254457039027319
-2.15 0.12826179563675932
-2.1 0.13112984776395106
-2.05 0.13404880549578127
-2.0 0.13701699892080937
-1.95 0.14003213770926815
-1.9 0.14309133367366242
-1.85 0.14619115198021804
-1.8 0.14932768995347784
-1.75 0.15249668036640368
-1.7 0.15569361397848985
-1.65 0.15891387402011148
-1.6 0.16215287349018737
-1.55 0.16540618471667026
-1.5 0.16866964980636287
-1.45 0.17193946054836812
-1.4 0.17521219716834419
-1.35 0.17848481714237258
-1.3 0.18175458808489686
-1.25 0.18501896245584318
-1.2 0.18827539632311055
-1.15 0.1915211194032494
-1.1 0.19475286872425118
-1.05 0.19796660306735997
-1.0 0.20115721935198805
-0.95 0.2043182948146914
-0.9 0.20744187971750755
-0.85 0.2105183640098221
-0.8 0.2135364376182138
-0.75 0.2164831578152426
-0.7 0.21934412864168337
-0.65 0.22210378713379728
-0.6 0.22474577993343486
-0.55 0.2272534027882608
-0.5 0.229610065726268
-0.45 0.2317997396389785
-0.4 0.23380733689592706
-0.35 0.23561898047388213
-0.3 0.23722212354470773
-0.25 0.2386054945795731
-0.2 0.23975886114778053
-0.15 0.24067262730716293
-0.1 0.2413373026580446
-0.05 0.2417429030272996
0.0 0.24187836028524665
0.05 0.24173102891835127
0.1 0.24128637708756231
0.15 0.24052793832867778
0.2 0.23943757649486364
0.25 0.23799608238312958
0.3 0.2361840789145501
0.35 0.2339831676103672
0.4 0.2313772085119477
0.45 0.22835359521758244
0.5 0.22490437246497655
0.55 0.22102705022324814
0.6 0.2167249975166539
0.65 0.21200734972998583
0.7 0.2068884297379523
0.75 0.20138675714878249
0.8 0.19552378996331427
0.85 0.18932259670892604
0.9 0.18280668330574867
0.95 0.17599918947534077
1.0 0.16892262155062632
1.05 0.16159920582505613
1.1 0.15405183975210038
1.15 0.14630550399959624
1.2 0.13838889684098094
1.25 0.13033598406256666
1.3 0.12218713900252545
1.35 0.1139895871844574
1.4 0.10579696622536741
1.45 0.09766795059355755
1.5 0.08966404857612348
1.55 0.08184682568279261
1.6 0.0742749148520869
1.65 0.06700121613056859
1.7 0.060070656351712756
1.75 0.05351877788405631
1.8 0.047371275248434035
1.85 0.04164443093353288
1.9 0.03634625253920039
1.95 0.03147801331508552
2.0 0.02703586607859728
2.05 0.023012238871700785
2.1 0.01939681563163767
2.15 0.016177030499611774
2.2 0.0133381290655668
2.25 0.010862945784958663
2.3 0.008731595634271
2.35 0.006921274638622087
2.4 0.005406315988243899
2.45 0.004158573194476148
2.5 0.003148120093996316
2.55 0.0023441886262016375
2.6 0.0017162221824377068
2.65 0.0012349098269210344
2.7 0.000873081970529324
2.75 0.000606382813796771
2.8 0.0004136783544686415
2.85 0.00027720084716065734
2.9 0.00018246386414337175
2.95 0.0001180027176161944
3.0 7.500261633088756e-5
3.05 4.687376284640491e-5
3.1 2.8822227500934022e-5
3.15 1.7451653829355352e-5
3.2 1.0416846905512957e-5
3.25 6.13823969593289e-6
3.3 3.577212946386423e-6
3.35 2.066457911248174e-6
3.4 1.18661896248413e-6
3.45 6.796411533131928e-7
3.5 3.8982774263233286e-7
3.55 2.249331411787957e-7
3.6 1.3119277959317608e-7
3.65 7.771278392775481e-8
3.7 4.694611749173984e-8
3.75 2.9010902640000422e-8
3.8 1.836892804800515e-8
3.85 1.191831328806611e-8
3.9 7.914679427476287e-9
3.95 5.368186283780359e-9
4.0 3.7093125278273855e-9
4.05 2.604357498190601e-9
4.1 1.8535386216684355e-9
4.15 1.3343982569092442e-9
4.2 9.700422370143705e-10
4.25 7.110422465500299e-10
4.3 5.249253244660928e-10
4.35 3.8993492566227273e-10
4.4 2.912402883090493e-10
4.45 2.1857872806379713e-10
4.5 1.6475580014049904e-10
4.55 1.2467106845888368e-10
4.6 9.467324426895451e-11
4.65 7.212613350531639e-11
4.7 5.511214267651187e-11
4.75 4.2227116350893436e-11
4.8 3.243675541230329e-11
4.85 2.497512543746452e-11
4.9 1.9272281173917067e-11
4.95 1.4902247473791377e-11
5.0 1.1545367384705845e-11


==> gmm_data.dat <==
-15.0 0.00022064870613268864
-14.95 0.0002262344529478723
-14.9 0.00023196160347872498
-14.85 0.0002378337373665902
-14.8 0.0002438545248710241
-14.75 0.00025002772916374376
-14.7 0.0002563572086806372
-14.65 0.0002628469195333124
-14.6 0.00026950091798168865
-14.55 0.00027632336296917363
-14.5 0.000283318518722015
-14.45 0.00029049075741444395
-14.4 0.00029784456190128284
-14.35 0.0003053845285197176
-14.3 0.0003131153699619897
-14.25 0.00032104191822080006
-14.2 0.00032916912760926607
-14.15 0.00033750207785731553
-14.1 0.0003460459772864578
-14.05 0.0003548061660649058
-14.0 0.0003637881195450933
-13.95 0.00037299745168566014
-13.9 0.00038243991856005185
-13.85 0.00039212142195392427
-13.8 0.0004020480130535898
-13.75 0.0004122258962278238
-13.7 0.0004226614329053809
-13.65 0.0004333611455506457
-13.6 0.0004443317217399061
-13.55 0.0004555800183407821
-13.5 0.00046711306579743506
-13.45 0.0004789380725242163
-13.4 0.0004910624294105099
-13.35 0.000503493714439579
-13.3 0.0005162396974242939
-13.25 0.0005293083448627024
-13.2 0.000542707824916471
-13.15 0.0005564465125153039
-13.1 0.0005705329945905279
-13.05 0.0005849760754410979
-13.0 0.000599784782235389
-12.95 0.0006149683706521859
-12.9 0.0006305363306644092
-12.85 0.0006464983924691701
-12.8 0.0006628645325678536
-12.75 0.0006796449800000382
-12.7 0.0006968502227351097
-12.65 0.0007144910142255805
-12.6 0.0007325783801261865
-12.55 0.0007511236251829444
-12.5 0.0007701383402964787
-12.45 0.0007896344097640014
-12.4 0.0008096240187044638
-12.35 0.0008301196606715097
-12.3 0.0008511341454589574
-12.25 0.0008726806071036869
-12.2 0.0008947725120908964
-12.15 0.0009174236677668476
-12.1 0.0009406482309643295
-12.05 0.0009644607168462021
-12.0 0.0009888760079725337
-11.95 0.0010139093635969428
-11.9 0.0010395764291979547
-11.85 0.001065893246251275
-11.8 0.0010928762622490465
-11.75 0.00112054234097234
-11.7 0.0011489087730232133
-11.65 0.001177993286622914
-11.6 0.0012078140586829068
-11.55 0.001238389726155579
-11.5 0.0012697393976716948
-11.45 0.001301882665471763
-11.4 0.0013348396176387453
-11.35 0.0013686308506396705
-11.3 0.0014032774821838814
-11.25 0.0014388011644059246
-11.2 0.0014752240973811637
-11.15 0.0015125690429825254
-11.1 0.0015508593390868963
-11.05 0.001590118914139925
-11.0 0.0016303723020882665
-10.95 0.0016716446576883802
-10.9 0.0017139617722013902
-10.85 0.0017573500894836117
-10.8 0.0018018367224826393
-10.75 0.0018474494701491452
-10.7 0.0018942168347747417
-10.65 0.0019421680397665431
-10.6 0.001991333047869329
-10.55 0.002041742579846396
-10.5 0.002093428133630592
-10.45 0.002146422003957152
-10.4 0.0022007573024903277
-10.35 0.0022564679784560712
-10.3 0.0023135888397932784
-10.25 0.0023721555748364817
-10.2 0.0024322047745430697
-10.15 0.0024937739552785294
-10.1 0.002556901582173459
-10.05 0.002621627093066418
-10.0 0.002687990923047042
-9.95 0.002756034529614142
-9.9 0.0028258004184638975
-9.85 0.0028973321699235157
-9.8 0.002970674466046174
-9.75 0.003045873118383338
-9.7 0.0031229750964509493
-9.65 0.0032020285569063374
-9.6 0.0032830828734530717
-9.55 0.003366188667491345
-9.5 0.0034513978395318864
-9.45 0.0035387636013917306
-9.4 0.0036283405091906327
-9.35 0.0037201844971672593
-9.3 0.0038143529123346774
-9.25 0.0039109045499951525
-9.2 0.004009899690134497
-9.15 0.004111400134716827
-9.1 0.00421546924590085
-9.05 0.004322171985199177
-9.0 0.004431574953602826
-8.95 0.0045437464326930485
-8.9 0.0046587564267635325
-8.85 0.0047766767059759865
-8.8 0.004897580850572799
-8.75 0.005021544296170791
-8.7 0.005148644380160372
-8.65 0.005278960389234963
-8.6 0.005412573608075838
-8.55 0.005549567369217832
-8.5 0.005690027104121909
-8.45 0.005834040395480734
-8.4 0.005981697030783848
-8.35 0.006133089057169311
-8.3 0.006288310837588919
-8.25 0.006447459108314516
-8.2 0.00661063303781291
-8.15 0.0067779342870174395
-8.1 0.00694946707102414
-8.05 0.0071253382222406705
-8.0 0.007305657255016445
-7.95 0.007490536431782138
-7.9 0.007680090830727102
-7.85 0.007874438415042855
-7.8 0.008073700103760966
-7.75 0.008277999844213306
-7.7 0.008487464686142455
-7.65 0.008702224857489753
-7.6 0.00892241384188799
-7.55 0.009148168457885278
-7.5 0.00937962893992604
-7.45 0.009616939021114244
-7.4 0.009860246017783179
-7.35 0.010109700915895197
-7.3 0.01036545845929339
-7.25 0.010627677239826267
-7.2 0.010896519789364617
-7.15 0.01117215267372832
-7.1 0.011454746588538891
-7.05 0.011744476457011323
-7.0 0.012041521529696668
-6.95 0.01234606548618384
-6.9 0.012658296538766434
-6.85 0.012978407538077002
-6.8 0.01330659608068764
-6.75 0.013643064618671751
-6.7 0.013988020571117598
-6.65 0.014341676437579201
-6.6 0.01470424991344514
-6.55 0.015075964007199866
-6.5 0.015457047159545786
-6.45 0.01584773336434746
-6.4 0.016248262291351734
-6.35 0.0166588794106292
-6.3 0.017079836118673444
-6.25 0.01751138986608472
-6.2 0.01795380428675374
-6.15 0.018407349328449864
-6.1 0.01887230138470515
-6.05 0.01934894342787176
-6.0 0.019837565143215583
-5.95 0.02033846306389229
-5.9 0.02085194070663452
-5.85 0.021378308707959953
-5.8 0.02191788496068876
-5.75 0.022470994750537137
-5.7 0.023037970892528594
-5.65 0.02361915386693887
-5.6 0.024214891954461547
-5.55 0.02482554137025084
-5.5 0.0254514663964646
-5.45 0.026093039512894736
-5.4 0.02675064152523329
-5.35 0.027424661690480728
-5.3 0.028115497838957452
-5.25 0.028823556492331228
-5.2 0.029549252977020074
-5.15 0.03029301153227398
-5.1 0.031055265412177412
-5.05 0.03183645698074908
-5.0 0.032637037799244456
-4.95 0.03345746870469038
-4.9 0.03429821987859918
-4.85 0.035159770904721756
-4.8 0.03604261081460386
-4.75 0.03694723811960906
-4.7 0.03787416082796116
-4.65 0.038823896445243096
-4.6 0.03979697195666215
-4.55 0.04079392378925725
-4.5 0.04181529775207912
-4.45 0.04286164895221861
-4.4 0.043933541684393514
-4.35 0.04503154929162539
-4.3 0.046156253994348695
-4.25 0.04730824668509129
-4.2 0.0484881266856476
-4.15 0.049696501463435135
-4.1 0.05093398630347733
-4.05 0.05220120393219174
-4.0 0.0534987840888832
-3.95 0.05482736304054137
-3.9 0.05618758303522561
-3.85 0.05758009168898208
-3.8 0.059005541300880246
-3.75 0.06046458809037599
-3.7 0.06195789135080714
-3.65 0.06348611251240181
-3.6 0.06504991410773121
-3.55 0.06664995863206588
-3.5 0.0682869072905952
-3.45 0.06996141862394749
-3.4 0.07167414700289818
-3.35 0.07342574098257901
-3.3 0.07521684150590126
-3.25 0.07704807994528051
-3.2 0.07892007597110132
-3.15 0.08083343523468761
-3.1 0.0827887468528515
-3.05 0.08478658068037982
-3.0 0.08682748435608896
-2.95 0.08891198010733659
-2.9 0.091040561297128
-2.85 0.09321368869720156
-2.8 0.09543178646972753
-2.75 0.09769523783951303
-2.7 0.10000438043788817
-2.65 0.10235950129875637
-2.6 0.10476083148664493
-2.55 0.10720854033600273
-2.5 0.10970272928047205
-2.45 0.11224342525043976
-2.4 0.11483057361686004
-2.35 0.11746403065917141
-2.3 0.1201435555351267
-2.25 0.12286880173055022
-2.2 0.1256393079674699
-2.15 0.12845448854978006
-2.1 0.13131362312662365
-2.05 0.1342158458550879
-2.0 0.13716013394564378
-1.95 0.14014529557609207
-1.9 0.1431699571626706
-1.85 0.14623254998051446
-1.8 0.1493312961299187
-1.75 0.1524641938499286
-1.7 0.15562900218677292
-1.65 0.1588232250316672
-1.6 0.16204409455066385
-1.55 0.16528855403863288
-1.5 0.16855324024025206
-1.45 0.1718344651932031
-1.4 0.17512819766274765
-1.35 0.17843004425264056
-1.3 0.1817352302950653
-1.25 0.18503858064209497
-1.2 0.18833450050322104
-1.15 0.19161695649788188
-1.1 0.19487945811876856
-1.05 0.19811503983107936
-1.0 0.20131624406488796
-0.95 0.2044751053924079
-0.9 0.20758313621914065
-0.85 0.21063131435759266
-0.8 0.21361007289426906
-0.75 0.21650929280472658
-0.7 0.21931829881722312
-0.65 0.22202585907242353
-0.6 0.22462018917404658
-0.55 0.22708896127242365
-0.5 0.22941931886863767
-0.45 0.23159789806994632
-0.4 0.2336108560660303
-0.35 0.23544390762843342
-0.3 0.23708237046025332
-0.25 0.23851122023725765
-0.2 0.2397151561823539
-0.15 0.2406786779996037
-0.1 0.24138617495828432
-0.05 0.2418220278580656
0.0 0.24197072451914337
0.05 0.24181698932186108
0.1 0.24134592716457343
0.15 0.24054318201185781
0.2 0.23939510996344063
0.25 0.2378889664835303
0.3 0.2360131070874298
0.35 0.23375720038508652
0.4 0.23111245192868773
0.45 0.22807183680433754
0.5 0.22463033834926452
0.55 0.22078518977165704
0.6 0.21653611480909532
0.65 0.2118855628964425
0.7 0.206838933642067
0.75 0.20140478475423026
0.8 0.19559501694428302
0.85 0.18942502879203996
0.9 0.18291383412848097
0.95 0.1760841342134803
1.0 0.1689623369069973
1.05 0.16157851519881036
1.1 0.1539662979224532
1.15 0.14616268627927645
1.2 0.13820779097864952
1.25 0.13014448639090806
1.3 0.12201798012742773
1.35 0.11387529890505564
1.4 0.10576469439416769
1.45 0.09773497593648006
1.5 0.089834780463642
1.55 0.08211179352872597
1.6 0.07461193892246204
1.65 0.06737855769324831
1.7 0.06045160030514988
1.75 0.05386685791283394
1.8 0.04765526006268931
1.85 0.04184226631325637
1.9 0.03644737810667882
1.95 0.03148379457394929
2.0 0.026958231758816037
2.05 0.022870919040024827
2.1 0.01921577948144724
2.15 0.01598079273713166
2.2 0.013148530404416096
2.25 0.010696844886860827
2.3 0.00859968451573832
2.35 0.006828000535871581
2.4 0.005350706217443207
2.45 0.004135645348903139
2.5 0.003150527078745011
2.55 0.002363786670214687
2.6 0.0017453371187857994
2.65 0.0012671843894739765
2.7 0.0009038886358056972
2.75 0.0006328643376494261
2.8 0.0004345228963659477
2.85 0.0002922708978272547
2.9 0.00019238514764085895
2.95 0.0001237910620113516
3.0 7.777371830827617e-5
3.05 4.7650818795524776e-5
3.1 2.8434306287729587e-5
3.15 1.6502959596197078e-5
3.2 9.302720890171366e-6
3.25 5.085544310559125e-6
3.3 2.691914268294069e-6
3.35 1.3774103839099474e-6
3.4 6.801254592458169e-7
3.45 3.2347801420771035e-7
3.5 1.4790960710900873e-7
3.55 6.488837980178093e-8
3.6 2.7254266615606303e-8
3.65 1.0935280214025334e-8
3.7 4.181521283339703e-9
3.75 1.5201154770415596e-9
3.8 5.239992935187467e-10
3.85 1.708098529812085e-10
3.9 5.250235522179136e-11
3.95 1.5171204120232894e-11
4.0 4.108292804377568e-12
4.05 1.0390990711741919e-12
4.1 2.446170834047665e-13
4.15 5.340144004003184e-14
4.2 1.0769007591035164e-14
4.25 1.997970046479704e-15
4.3 3.395754941436854e-16
4.35 5.263396733008653e-17
4.4 7.405024884428202e-18
4.45 9.409372176189975e-19
4.5 1.074239085405083e-19
4.55 1.0958816172283968e-20
4.6 9.932137301428739e-22
4.65 7.948838497914984e-23
4.7 5.581834426249684e-24
4.75 3.416260487194716e-25
4.8 1.809526348776291e-26
4.85 8.233812466745876e-28
4.9 3.19356970571759e-29
4.95 1.0472129437491975e-30
5.0 2.8783145332323104e-32

